Tune smarter not harder: A principled approach to tuning learning rates for shallow nets

Effective hyper-parameter tuning is essential to guarantee the performance that neural networks have come to be known for. In this work, a principled approach to choosing the learning rate is proposed for shallow feedforward neural networks. We associate the learning rate with the gradient Lipschitz constant of the objective to be minimized while training. An upper bound on the mentioned constant is derived and a search algorithm, which always results in non-divergent traces, is proposed to exploit the derived bound. It is shown through simulations that the proposed search method significantly outperforms the existing tuning methods such as Tree Parzen Estimators (TPE). The proposed method is applied to three different existing applications: a) channel estimation in OFDM systems, b) prediction of the exchange currency rates and c) offset estimation in OFDM receivers, and it is shown to pick better learning rates than the existing methods using the same or lesser compute power.

==> CFO_est.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef
0,7.228,7.228,7.228
1,3.328,3.328,7.178
2,1.690,1.690,7.129
3,1.012,1.012,7.081
4,0.648,0.648,7.033
5,0.415,0.415,6.985
6,0.288,0.288,6.939
7,0.209,0.209,6.892
8,0.165,0.165,6.847
9,0.134,0.134,6.801
10,0.109,0.109,6.756
11,0.088,0.088,6.712
12,0.072,0.072,6.668
13,0.058,0.058,6.624
14,0.048,0.048,6.581
15,0.043,0.043,6.538
16,0.039,0.039,6.495
17,0.035,0.035,6.453
18,0.032,0.032,6.412
19,0.029,0.029,6.371
20,0.026,0.026,6.331
21,0.024,0.024,6.291
22,0.021,0.021,6.253
23,0.019,0.019,6.215
24,0.017,0.017,6.178
25,0.016,0.016,6.142
26,0.014,0.014,6.106
27,0.013,0.013,6.072
28,0.012,0.012,6.038
29,0.011,0.011,6.005
30,0.010,0.010,5.972
31,0.009,0.009,5.940
32,0.008,0.008,5.908
33,0.007,0.007,5.877
34,0.007,0.007,5.846
35,0.006,0.006,5.815
36,0.006,0.006,5.784
37,0.005,0.005,5.754
38,0.005,0.005,5.724
39,0.004,0.004,5.694
40,0.004,0.004,5.665
41,0.004,0.004,5.635
42,0.003,0.003,5.606
43,0.003,0.003,5.577
44,0.003,0.003,5.548
45,0.003,0.003,5.519
46,0.002,0.002,5.490
47,0.002,0.002,5.462
48,0.002,0.002,5.433
49,0.002,0.002,5.405
50,0.002,0.002,5.377
51,0.002,0.002,5.348
52,0.002,0.002,5.320
53,0.002,0.002,5.292
54,0.001,0.001,5.265
55,0.001,0.001,5.237
56,0.001,0.001,5.209
57,0.001,0.001,5.182
58,0.001,0.001,5.154
59,0.001,0.001,5.127
60,0.001,0.001,5.100
61,0.001,0.001,5.073
62,0.001,0.001,5.046
63,0.001,0.001,5.019
64,0.001,0.001,4.993
65,0.001,0.001,4.966
66,0.001,0.001,4.939
67,0.001,0.001,4.913
68,0.001,0.001,4.887
69,0.001,0.001,4.861
70,0.001,0.001,4.834
71,0.001,0.001,4.809
72,0.001,0.001,4.783
73,0.001,0.001,4.757
74,0.001,0.001,4.731
75,0.001,0.001,4.706
76,0.001,0.001,4.680
77,0.001,0.001,4.655
78,0.001,0.001,4.630
79,0.001,0.001,4.605
80,0.001,0.001,4.579
81,0.001,0.001,4.555
82,0.001,0.001,4.530
83,0.001,0.001,4.505
84,0.001,0.001,4.480
85,0.001,0.001,4.456
86,0.001,0.001,4.431
87,0.001,0.001,4.407
88,0.001,0.001,4.383
89,0.001,0.001,4.359
90,0.001,0.001,4.335
91,0.001,0.001,4.311
92,0.001,0.001,4.287
93,0.001,0.001,4.263
94,0.001,0.001,4.240
95,0.001,0.001,4.216
96,0.001,0.001,4.193
97,0.001,0.001,4.169
98,0.001,0.001,4.146
99,0.001,0.001,4.123
100,0.001,0.001,4.100
101,0.001,0.001,4.077
102,0.001,0.001,4.054
103,0.001,0.001,4.032
104,0.001,0.001,4.009
105,0.001,0.001,3.987
106,0.001,0.001,3.964
107,0.001,0.001,3.942
108,0.001,0.001,3.920
109,0.001,0.001,3.897
110,0.001,0.001,3.875
111,0.001,0.001,3.853
112,0.001,0.001,3.832
113,0.001,0.001,3.810
114,0.001,0.001,3.788
115,0.001,0.001,3.767
116,0.001,0.001,3.745
117,0.001,0.001,3.724
118,0.001,0.001,3.702
119,0.001,0.001,3.681
120,0.001,0.001,3.660
121,0.001,0.001,3.639
122,0.001,0.001,3.618
123,0.001,0.001,3.597
124,0.001,0.001,3.577
125,0.001,0.001,3.556
126,0.001,0.001,3.535
127,0.001,0.001,3.515
128,0.001,0.001,3.495
129,0.001,0.001,3.474
130,0.001,0.001,3.454
131,0.001,0.001,3.434
132,0.001,0.001,3.414
133,0.001,0.001,3.394
134,0.001,0.001,3.374
135,0.001,0.001,3.355
136,0.001,0.001,3.335
137,0.001,0.001,3.315
138,0.001,0.001,3.296
139,0.001,0.001,3.277
140,0.001,0.001,3.257
141,0.001,0.001,3.238
142,0.001,0.001,3.219
143,0.001,0.001,3.200
144,0.001,0.001,3.181
145,0.001,0.001,3.162
146,0.001,0.001,3.144
147,0.001,0.001,3.125
148,0.001,0.001,3.106
149,0.001,0.001,3.088
150,0.001,0.001,3.069
151,0.001,0.001,3.051
152,0.001,0.001,3.033
153,0.001,0.001,3.015
154,0.001,0.001,2.997
155,0.001,0.001,2.979
156,0.001,0.001,2.961
157,0.001,0.001,2.943
158,0.001,0.001,2.925
159,0.001,0.001,2.907
160,0.001,0.001,2.890
161,0.001,0.001,2.872
162,0.001,0.001,2.855
163,0.001,0.001,2.838
164,0.001,0.001,2.820
165,0.001,0.001,2.803
166,0.001,0.001,2.786
167,0.001,0.001,2.769
168,0.001,0.001,2.752
169,0.001,0.001,2.736
170,0.001,0.001,2.719
171,0.001,0.001,2.702
172,0.001,0.001,2.686
173,0.001,0.001,2.669
174,0.001,0.001,2.653
175,0.001,0.001,2.636
176,0.001,0.001,2.620
177,0.001,0.001,2.604
178,0.001,0.001,2.588
179,0.001,0.001,2.572
180,0.001,0.001,2.556
181,0.001,0.001,2.540
182,0.001,0.001,2.524
183,0.001,0.001,2.508
184,0.001,0.001,2.493
185,0.001,0.001,2.477
186,0.001,0.001,2.462
187,0.001,0.001,2.446
188,0.001,0.001,2.431
189,0.001,0.001,2.416
190,0.001,0.001,2.400
191,0.001,0.001,2.385
192,0.001,0.001,2.370
193,0.001,0.001,2.355
194,0.001,0.001,2.340
195,0.001,0.001,2.326
196,0.001,0.001,2.311
197,0.001,0.001,2.296
198,0.001,0.001,2.282
199,0.001,0.001,2.267
200,0.001,0.001,2.253
201,0.001,0.001,2.238
202,0.001,0.001,2.224
203,0.001,0.001,2.210
204,0.001,0.001,2.196
205,0.001,0.001,2.182
206,0.001,0.001,2.168
207,0.001,0.001,2.154
208,0.001,0.001,2.140
209,0.001,0.001,2.126
210,0.001,0.001,2.113
211,0.001,0.001,2.100
212,0.001,0.001,2.086
213,0.001,0.001,2.073
214,0.001,0.001,2.060
215,0.001,0.001,2.048
216,0.001,0.001,2.035
217,0.001,0.001,2.023
218,0.001,0.001,2.011
219,0.001,0.001,1.999
220,0.001,0.001,1.987
221,0.001,0.001,1.975
222,0.001,0.001,1.964
223,0.001,0.001,1.953
224,0.001,0.001,1.942
225,0.001,0.001,1.931
226,0.001,0.001,1.920
227,0.001,0.001,1.909
228,0.001,0.001,1.898
229,0.001,0.001,1.888
230,0.001,0.001,1.877
231,0.001,0.001,1.867
232,0.001,0.001,1.857
233,0.001,0.001,1.846
234,0.001,0.001,1.836
235,0.001,0.001,1.826
236,0.001,0.001,1.816
237,0.001,0.001,1.805
238,0.001,0.001,1.795
239,0.001,0.001,1.785
240,0.001,0.001,1.775
241,0.001,0.001,1.766
242,0.001,0.001,1.756
243,0.001,0.001,1.746
244,0.001,0.001,1.736
245,0.001,0.001,1.726
246,0.001,0.001,1.717
247,0.001,0.001,1.707
248,0.001,0.001,1.697
249,0.001,0.001,1.688
250,0.001,0.001,1.678
251,0.001,0.001,1.669
252,0.001,0.001,1.659
253,0.001,0.001,1.650
254,0.001,0.001,1.641
255,0.001,0.001,1.631
256,0.001,0.001,1.622
257,0.001,0.001,1.613
258,0.001,0.001,1.604
259,0.001,0.001,1.595
260,0.001,0.001,1.585
261,0.001,0.001,1.576
262,0.001,0.001,1.567
263,0.001,0.001,1.558
264,0.001,0.001,1.549
265,0.001,0.001,1.541
266,0.001,0.001,1.532
267,0.001,0.001,1.523
268,0.001,0.001,1.514
269,0.001,0.001,1.505
270,0.001,0.001,1.497
271,0.001,0.001,1.488
272,0.001,0.001,1.479
273,0.001,0.001,1.471
274,0.001,0.001,1.462
275,0.001,0.001,1.454
276,0.001,0.001,1.445
277,0.001,0.001,1.437
278,0.001,0.001,1.428
279,0.001,0.001,1.420
280,0.001,0.001,1.412
281,0.001,0.001,1.404
282,0.001,0.001,1.395
283,0.001,0.001,1.387
284,0.001,0.001,1.379
285,0.001,0.001,1.371
286,0.001,0.001,1.363
287,0.001,0.001,1.355
288,0.001,0.001,1.347
289,0.001,0.001,1.339
290,0.001,0.001,1.331
291,0.001,0.001,1.324
292,0.001,0.001,1.316
293,0.001,0.001,1.309
294,0.001,0.001,1.301
295,0.001,0.001,1.294
296,0.001,0.001,1.287
297,0.001,0.001,1.280
298,0.001,0.001,1.273
299,0.001,0.001,1.267
300,0.001,0.001,1.260
301,0.001,0.001,1.254
302,0.001,0.001,1.248
303,0.001,0.001,1.241
304,0.001,0.001,1.235
305,0.001,0.001,1.229
306,0.001,0.001,1.223
307,0.001,0.001,1.217
308,0.001,0.001,1.211
309,0.001,0.001,1.205
310,0.001,0.001,1.199
311,0.001,0.001,1.193
312,0.001,0.001,1.188
313,0.001,0.001,1.182
314,0.001,0.001,1.176
315,0.001,0.001,1.170
316,0.001,0.001,1.165
317,0.001,0.001,1.159
318,0.001,0.001,1.153
319,0.001,0.001,1.148
320,0.001,0.001,1.142
321,0.001,0.001,1.136
322,0.001,0.001,1.131
323,0.001,0.001,1.125
324,0.001,0.001,1.120
325,0.001,0.001,1.114
326,0.001,0.001,1.109
327,0.001,0.001,1.103
328,0.001,0.001,1.098
329,0.001,0.001,1.092
330,0.001,0.001,1.087
331,0.001,0.001,1.082
332,0.001,0.001,1.076
333,0.001,0.001,1.071
334,0.001,0.001,1.066
335,0.001,0.001,1.060
336,0.001,0.001,1.055
337,0.001,0.001,1.050
338,0.001,0.001,1.044
339,0.001,0.001,1.039
340,0.001,0.001,1.034
341,0.001,0.001,1.029
342,0.001,0.001,1.024
343,0.001,0.001,1.019
344,0.001,0.001,1.013
345,0.001,0.001,1.008
346,0.001,0.001,1.003
347,0.001,0.001,0.998
348,0.001,0.001,0.993
349,0.001,0.001,0.988
350,0.001,0.001,0.983
351,0.001,0.001,0.978
352,0.001,0.001,0.973
353,0.001,0.001,0.968
354,0.001,0.001,0.963
355,0.001,0.001,0.958
356,0.001,0.001,0.954
357,0.001,0.001,0.949
358,0.001,0.001,0.944
359,0.001,0.001,0.939
360,0.001,0.001,0.934
361,0.001,0.001,0.929
362,0.001,0.001,0.925
363,0.001,0.001,0.920
364,0.001,0.001,0.915
365,0.001,0.001,0.910
366,0.001,0.001,0.906
367,0.001,0.001,0.901
368,0.001,0.001,0.896
369,0.001,0.001,0.892
370,0.001,0.001,0.887
371,0.001,0.001,0.883
372,0.001,0.001,0.878
373,0.001,0.001,0.873
374,0.001,0.001,0.869
375,0.001,0.001,0.864
376,0.001,0.001,0.860
377,0.001,0.001,0.855
378,0.001,0.001,0.851
379,0.001,0.001,0.846
380,0.001,0.001,0.842
381,0.001,0.001,0.838
382,0.001,0.001,0.833
383,0.001,0.001,0.829
384,0.001,0.001,0.825
385,0.001,0.001,0.820
386,0.001,0.001,0.816
387,0.001,0.001,0.812
388,0.001,0.001,0.807
389,0.001,0.001,0.803
390,0.001,0.001,0.799
391,0.001,0.001,0.795
392,0.001,0.001,0.790
393,0.001,0.001,0.786
394,0.001,0.001,0.782
395,0.001,0.001,0.778
396,0.001,0.001,0.774
397,0.001,0.001,0.769
398,0.001,0.001,0.765
399,0.001,0.001,0.761
400,0.001,0.001,0.757
401,0.001,0.001,0.753
402,0.001,0.001,0.749
403,0.001,0.001,0.745
404,0.001,0.001,0.741
405,0.001,0.001,0.737
406,0.001,0.001,0.733
407,0.001,0.001,0.729
408,0.001,0.001,0.725
409,0.001,0.001,0.721
410,0.001,0.001,0.717
411,0.001,0.001,0.714
412,0.001,0.001,0.710
413,0.001,0.001,0.706
414,0.001,0.001,0.702
415,0.001,0.001,0.698
416,0.001,0.001,0.694
417,0.001,0.001,0.691
418,0.001,0.001,0.687
419,0.001,0.001,0.683
420,0.001,0.001,0.679
421,0.001,0.001,0.676
422,0.001,0.001,0.672
423,0.001,0.001,0.668
424,0.001,0.001,0.665
425,0.001,0.001,0.661
426,0.001,0.001,0.657
427,0.001,0.001,0.654
428,0.001,0.001,0.650
429,0.001,0.001,0.646
430,0.001,0.001,0.643
431,0.001,0.001,0.639
432,0.001,0.001,0.636
433,0.001,0.001,0.632
434,0.001,0.001,0.629
435,0.001,0.001,0.625
436,0.001,0.001,0.622
437,0.001,0.001,0.618
438,0.001,0.001,0.615
439,0.001,0.001,0.611
440,0.001,0.001,0.608
441,0.001,0.001,0.605
442,0.001,0.001,0.601
443,0.001,0.001,0.598
444,0.001,0.001,0.594
445,0.001,0.001,0.591
446,0.001,0.001,0.588
447,0.001,0.001,0.584
448,0.001,0.001,0.581
449,0.001,0.001,0.578
450,0.001,0.001,0.575
451,0.001,0.001,0.571
452,0.001,0.001,0.568
453,0.001,0.001,0.565
454,0.001,0.001,0.562
455,0.001,0.001,0.559
456,0.001,0.001,0.555
457,0.001,0.001,0.552
458,0.001,0.001,0.549
459,0.001,0.001,0.546
460,0.001,0.001,0.543
461,0.001,0.001,0.540
462,0.001,0.001,0.537
463,0.001,0.001,0.534
464,0.001,0.001,0.530
465,0.001,0.001,0.527
466,0.001,0.001,0.524
467,0.001,0.001,0.521
468,0.001,0.001,0.518
469,0.001,0.001,0.515
470,0.001,0.001,0.512
471,0.001,0.001,0.509
472,0.001,0.001,0.507
473,0.001,0.001,0.504
474,0.001,0.001,0.501
475,0.001,0.001,0.498
476,0.001,0.001,0.495
477,0.001,0.001,0.492
478,0.001,0.001,0.489
479,0.001,0.001,0.486
480,0.001,0.001,0.483
481,0.001,0.001,0.481
482,0.001,0.001,0.478
483,0.001,0.001,0.475
484,0.001,0.001,0.472
485,0.001,0.001,0.469
486,0.001,0.001,0.467
487,0.001,0.001,0.464
488,0.001,0.001,0.461
489,0.001,0.001,0.459
490,0.001,0.001,0.456
491,0.001,0.001,0.453
492,0.001,0.001,0.450
493,0.001,0.001,0.448
494,0.001,0.001,0.445
495,0.001,0.001,0.443
496,0.001,0.001,0.440
497,0.001,0.001,0.437
498,0.001,0.001,0.435
499,0.001,0.001,0.432
500,0.001,0.001,0.430
501,0.001,0.001,0.427
502,0.001,0.001,0.424
503,0.001,0.001,0.422
504,0.001,0.001,0.419
505,0.001,0.001,0.417
506,0.001,0.001,0.414
507,0.001,0.001,0.412
508,0.001,0.001,0.410
509,0.001,0.001,0.407
510,0.001,0.001,0.405
511,0.001,0.001,0.402
512,0.001,0.001,0.400
513,0.001,0.001,0.398
514,0.001,0.001,0.395
515,0.001,0.001,0.393
516,0.001,0.001,0.391
517,0.001,0.001,0.388
518,0.001,0.001,0.386
519,0.001,0.001,0.384
520,0.001,0.001,0.382
521,0.001,0.001,0.380
522,0.001,0.001,0.378
523,0.001,0.001,0.376
524,0.001,0.001,0.373
525,0.001,0.001,0.371
526,0.001,0.001,0.369
527,0.001,0.001,0.367
528,0.001,0.001,0.365
529,0.001,0.001,0.364
530,0.001,0.001,0.362
531,0.001,0.001,0.360
532,0.001,0.001,0.358
533,0.001,0.001,0.356
534,0.001,0.001,0.354
535,0.001,0.001,0.352
536,0.001,0.001,0.351
537,0.001,0.001,0.349
538,0.001,0.001,0.347
539,0.001,0.001,0.346
540,0.001,0.001,0.344
541,0.001,0.001,0.342
542,0.001,0.001,0.340
543,0.001,0.001,0.339
544,0.001,0.001,0.337
545,0.001,0.001,0.336
546,0.001,0.001,0.334
547,0.001,0.001,0.332
548,0.001,0.001,0.331
549,0.001,0.001,0.329
550,0.001,0.001,0.328
551,0.001,0.001,0.326
552,0.001,0.001,0.324
553,0.001,0.001,0.323
554,0.001,0.001,0.321
555,0.001,0.001,0.320
556,0.001,0.001,0.318
557,0.001,0.001,0.317
558,0.001,0.001,0.315
559,0.001,0.001,0.314
560,0.001,0.001,0.312
561,0.001,0.001,0.311
562,0.001,0.001,0.309
563,0.001,0.001,0.308
564,0.001,0.001,0.306
565,0.001,0.001,0.305
566,0.001,0.001,0.303
567,0.001,0.001,0.302
568,0.001,0.001,0.301
569,0.001,0.001,0.299
570,0.001,0.001,0.298
571,0.001,0.001,0.296
572,0.001,0.001,0.295
573,0.001,0.001,0.293
574,0.001,0.001,0.292
575,0.001,0.001,0.291
576,0.001,0.001,0.289
577,0.001,0.001,0.288
578,0.001,0.001,0.286
579,0.001,0.001,0.285
580,0.001,0.001,0.284
581,0.001,0.001,0.282
582,0.001,0.001,0.281
583,0.001,0.001,0.280
584,0.001,0.001,0.278
585,0.001,0.001,0.277
586,0.001,0.001,0.276
587,0.001,0.001,0.274
588,0.001,0.001,0.273
589,0.001,0.001,0.272
590,0.001,0.001,0.270
591,0.001,0.001,0.269
592,0.001,0.001,0.268
593,0.001,0.001,0.266
594,0.001,0.001,0.265
595,0.001,0.001,0.264
596,0.001,0.001,0.262
597,0.001,0.001,0.261
598,0.001,0.001,0.260
599,0.001,0.001,0.259
600,0.001,0.001,0.257
601,0.001,0.001,0.256
602,0.001,0.001,0.255
603,0.001,0.001,0.254
604,0.001,0.001,0.252
605,0.001,0.001,0.251
606,0.001,0.001,0.250
607,0.001,0.001,0.249
608,0.001,0.001,0.247
609,0.001,0.001,0.246
610,0.001,0.001,0.245
611,0.001,0.001,0.244
612,0.001,0.001,0.242
613,0.001,0.001,0.241
614,0.001,0.001,0.240
615,0.001,0.001,0.239
616,0.001,0.001,0.238
617,0.001,0.001,0.237
618,0.001,0.001,0.235
619,0.001,0.001,0.234
620,0.001,0.001,0.233
621,0.001,0.001,0.232
622,0.001,0.001,0.231
623,0.001,0.001,0.230
624,0.001,0.001,0.228
625,0.001,0.001,0.227
626,0.001,0.001,0.226
627,0.001,0.001,0.225
628,0.001,0.001,0.224
629,0.001,0.001,0.223
630,0.001,0.001,0.222
631,0.001,0.001,0.220
632,0.001,0.001,0.219
633,0.001,0.001,0.218
634,0.001,0.001,0.217
635,0.001,0.001,0.216
636,0.001,0.001,0.215
637,0.001,0.001,0.214
638,0.001,0.001,0.213
639,0.001,0.001,0.212
640,0.001,0.001,0.211
641,0.001,0.001,0.210
642,0.001,0.001,0.209
643,0.001,0.001,0.208
644,0.001,0.001,0.207
645,0.001,0.001,0.206
646,0.001,0.001,0.205
647,0.001,0.001,0.204
648,0.001,0.001,0.203
649,0.001,0.001,0.202
650,0.001,0.001,0.201
651,0.001,0.001,0.200
652,0.001,0.001,0.200
653,0.001,0.001,0.199
654,0.001,0.001,0.198
655,0.001,0.001,0.197
656,0.001,0.001,0.196
657,0.001,0.001,0.196
658,0.001,0.001,0.195
659,0.001,0.001,0.194
660,0.001,0.001,0.193
661,0.001,0.001,0.192
662,0.001,0.001,0.192
663,0.001,0.001,0.191
664,0.001,0.001,0.190
665,0.001,0.001,0.190
666,0.001,0.001,0.189
667,0.001,0.001,0.188
668,0.001,0.001,0.187
669,0.001,0.001,0.187
670,0.001,0.001,0.186
671,0.001,0.001,0.185
672,0.001,0.001,0.185
673,0.001,0.001,0.184
674,0.001,0.001,0.183
675,0.001,0.001,0.183
676,0.001,0.001,0.182
677,0.001,0.001,0.181
678,0.001,0.001,0.181
679,0.001,0.001,0.180
680,0.001,0.001,0.179
681,0.001,0.001,0.179
682,0.001,0.001,0.178
683,0.001,0.001,0.178
684,0.001,0.001,0.177
685,0.001,0.001,0.176
686,0.001,0.001,0.176
687,0.001,0.001,0.175
688,0.001,0.001,0.174
689,0.001,0.001,0.174
690,0.001,0.001,0.173
691,0.001,0.001,0.173
692,0.001,0.001,0.172
693,0.001,0.001,0.171
694,0.001,0.001,0.171
695,0.001,0.001,0.170
696,0.001,0.001,0.169
697,0.001,0.001,0.169
698,0.001,0.001,0.168
699,0.001,0.001,0.168
700,0.001,0.001,0.167
701,0.001,0.001,0.166
702,0.001,0.001,0.166
703,0.001,0.001,0.165
704,0.001,0.001,0.165
705,0.001,0.001,0.164
706,0.001,0.001,0.163
707,0.001,0.001,0.163
708,0.001,0.001,0.162
709,0.001,0.001,0.162
710,0.001,0.001,0.161
711,0.001,0.001,0.161
712,0.001,0.001,0.160
713,0.001,0.001,0.159
714,0.001,0.001,0.159
715,0.001,0.001,0.158
716,0.001,0.001,0.158
717,0.001,0.001,0.157
718,0.001,0.001,0.157
719,0.001,0.001,0.156
720,0.001,0.001,0.155
721,0.001,0.001,0.155
722,0.001,0.001,0.154
723,0.001,0.001,0.154
724,0.001,0.001,0.153
725,0.001,0.001,0.153
726,0.001,0.001,0.152
727,0.001,0.001,0.152
728,0.001,0.001,0.151
729,0.001,0.001,0.150
730,0.001,0.001,0.150
731,0.001,0.001,0.149
732,0.001,0.001,0.149
733,0.001,0.001,0.148
734,0.001,0.001,0.148
735,0.001,0.001,0.147
736,0.001,0.001,0.147
737,0.001,0.001,0.146
738,0.001,0.001,0.146
739,0.001,0.001,0.145
740,0.001,0.001,0.144
741,0.001,0.001,0.144
742,0.001,0.001,0.143
743,0.001,0.001,0.143
744,0.001,0.001,0.142
745,0.001,0.001,0.142
746,0.001,0.001,0.141
747,0.001,0.001,0.141
748,0.001,0.001,0.140
749,0.001,0.001,0.140
750,0.001,0.001,0.139
751,0.001,0.001,0.139
752,0.001,0.001,0.138
753,0.001,0.001,0.138
754,0.001,0.001,0.137
755,0.001,0.001,0.137
756,0.001,0.001,0.136
757,0.001,0.001,0.136
758,0.001,0.001,0.135
759,0.001,0.001,0.135
760,0.001,0.001,0.134
761,0.001,0.001,0.134
762,0.001,0.001,0.133
763,0.001,0.001,0.133
764,0.001,0.001,0.132
765,0.001,0.001,0.132
766,0.001,0.001,0.131
767,0.001,0.001,0.131
768,0.001,0.001,0.130
769,0.001,0.001,0.130
770,0.001,0.001,0.129
771,0.001,0.001,0.129
772,0.001,0.001,0.128
773,0.001,0.001,0.128
774,0.001,0.001,0.127
775,0.001,0.001,0.127
776,0.001,0.001,0.126
777,0.001,0.001,0.126
778,0.001,0.001,0.125
779,0.001,0.001,0.125
780,0.001,0.001,0.124
781,0.001,0.001,0.124
782,0.001,0.001,0.123
783,0.001,0.001,0.123
784,0.001,0.001,0.122
785,0.001,0.001,0.122
786,0.001,0.001,0.121
787,0.001,0.001,0.121
788,0.001,0.001,0.121
789,0.001,0.001,0.120
790,0.001,0.001,0.120
791,0.001,0.001,0.119
792,0.001,0.001,0.119
793,0.001,0.001,0.118
794,0.001,0.001,0.118
795,0.001,0.001,0.117
796,0.001,0.001,0.117
797,0.001,0.001,0.116
798,0.001,0.001,0.116
799,0.001,0.001,0.116
800,0.001,0.001,0.115
801,0.001,0.001,0.115
802,0.001,0.001,0.114
803,0.001,0.001,0.114
804,0.001,0.001,0.113
805,0.001,0.001,0.113
806,0.001,0.001,0.112
807,0.001,0.001,0.112
808,0.001,0.001,0.112
809,0.001,0.001,0.111
810,0.001,0.001,0.111
811,0.001,0.001,0.110
812,0.001,0.001,0.110
813,0.001,0.001,0.109
814,0.001,0.001,0.109
815,0.001,0.001,0.109
816,0.001,0.001,0.108
817,0.001,0.001,0.108
818,0.001,0.001,0.107
819,0.001,0.001,0.107
820,0.001,0.001,0.106
821,0.001,0.001,0.106
822,0.001,0.001,0.106
823,0.001,0.001,0.105
824,0.001,0.001,0.105
825,0.001,0.001,0.104
826,0.001,0.001,0.104
827,0.001,0.001,0.104
828,0.001,0.001,0.103
829,0.001,0.001,0.103
830,0.001,0.001,0.102
831,0.001,0.001,0.102
832,0.001,0.001,0.102
833,0.001,0.001,0.101
834,0.001,0.001,0.101
835,0.001,0.001,0.100
836,0.001,0.001,0.100
837,0.001,0.001,0.100
838,0.001,0.001,0.099
839,0.001,0.001,0.099
840,0.001,0.001,0.098
841,0.001,0.001,0.098
842,0.001,0.001,0.098
843,0.001,0.001,0.097
844,0.001,0.001,0.097
845,0.001,0.001,0.096
846,0.001,0.001,0.096
847,0.001,0.001,0.096
848,0.001,0.001,0.095
849,0.001,0.001,0.095
850,0.001,0.001,0.094
851,0.001,0.001,0.094
852,0.001,0.001,0.094
853,0.001,0.001,0.093
854,0.001,0.001,0.093
855,0.001,0.001,0.093
856,0.001,0.001,0.092
857,0.001,0.001,0.092
858,0.001,0.001,0.091
859,0.001,0.001,0.091
860,0.001,0.001,0.091
861,0.001,0.001,0.090
862,0.001,0.001,0.090
863,0.001,0.001,0.090
864,0.001,0.001,0.089
865,0.001,0.001,0.089
866,0.001,0.001,0.089
867,0.001,0.001,0.088
868,0.001,0.001,0.088
869,0.001,0.001,0.087
870,0.001,0.001,0.087
871,0.001,0.001,0.087
872,0.001,0.001,0.086
873,0.001,0.001,0.086
874,0.001,0.001,0.086
875,0.001,0.001,0.085
876,0.001,0.001,0.085
877,0.001,0.001,0.085
878,0.001,0.001,0.084
879,0.001,0.001,0.084
880,0.001,0.001,0.084
881,0.001,0.001,0.083
882,0.001,0.001,0.083
883,0.001,0.001,0.083
884,0.001,0.001,0.082
885,0.001,0.001,0.082
886,0.001,0.001,0.082
887,0.001,0.001,0.081
888,0.001,0.001,0.081
889,0.001,0.001,0.081
890,0.001,0.001,0.080
891,0.001,0.001,0.080
892,0.001,0.001,0.080
893,0.001,0.001,0.079
894,0.001,0.001,0.079
895,0.001,0.001,0.079
896,0.001,0.001,0.078
897,0.001,0.001,0.078
898,0.001,0.001,0.078
899,0.001,0.001,0.077
900,0.001,0.001,0.077
901,0.001,0.001,0.077
902,0.001,0.001,0.076
903,0.001,0.001,0.076
904,0.001,0.001,0.076
905,0.001,0.001,0.075
906,0.001,0.001,0.075
907,0.001,0.001,0.075
908,0.001,0.001,0.074
909,0.001,0.001,0.074
910,0.001,0.001,0.074
911,0.001,0.001,0.073
912,0.001,0.001,0.073
913,0.001,0.001,0.073
914,0.001,0.001,0.072
915,0.001,0.001,0.072
916,0.001,0.001,0.072
917,0.001,0.001,0.072
918,0.001,0.001,0.071
919,0.001,0.001,0.071
920,0.001,0.001,0.071
921,0.001,0.001,0.070
922,0.001,0.001,0.070
923,0.001,0.001,0.070
924,0.001,0.001,0.069
925,0.001,0.001,0.069
926,0.001,0.001,0.069
927,0.001,0.001,0.069
928,0.001,0.001,0.068
929,0.001,0.001,0.068
930,0.001,0.001,0.068
931,0.001,0.001,0.067
932,0.001,0.001,0.067
933,0.001,0.001,0.067
934,0.001,0.001,0.067
935,0.001,0.001,0.066
936,0.001,0.001,0.066
937,0.001,0.001,0.066
938,0.001,0.001,0.065
939,0.001,0.001,0.065
940,0.001,0.001,0.065
941,0.001,0.001,0.065
942,0.001,0.001,0.064
943,0.001,0.001,0.064
944,0.001,0.001,0.064
945,0.001,0.001,0.063
946,0.001,0.001,0.063
947,0.001,0.001,0.063
948,0.001,0.001,0.063
949,0.001,0.001,0.062
950,0.001,0.001,0.062
951,0.001,0.001,0.062
952,0.001,0.001,0.062
953,0.001,0.001,0.061
954,0.001,0.001,0.061
955,0.001,0.001,0.061
956,0.001,0.001,0.061
957,0.001,0.001,0.060
958,0.001,0.001,0.060
959,0.001,0.001,0.060
960,0.001,0.001,0.059
961,0.001,0.001,0.059
962,0.001,0.001,0.059
963,0.001,0.001,0.059
964,0.001,0.001,0.058
965,0.001,0.001,0.058
966,0.001,0.001,0.058
967,0.001,0.001,0.058
968,0.001,0.001,0.057
969,0.001,0.001,0.057
970,0.001,0.001,0.057
971,0.001,0.001,0.057
972,0.001,0.001,0.056
973,0.001,0.001,0.056
974,0.001,0.001,0.056
975,0.001,0.001,0.056
976,0.001,0.001,0.055
977,0.001,0.001,0.055
978,0.001,0.001,0.055
979,0.001,0.001,0.055
980,0.001,0.001,0.054
981,0.001,0.001,0.054
982,0.001,0.001,0.054
983,0.001,0.001,0.054
984,0.001,0.001,0.053
985,0.001,0.001,0.053
986,0.001,0.001,0.053
987,0.001,0.001,0.053
988,0.001,0.001,0.053
989,0.001,0.001,0.052
990,0.001,0.001,0.052
991,0.001,0.001,0.052
992,0.001,0.001,0.052
993,0.001,0.001,0.051
994,0.001,0.001,0.051
995,0.001,0.001,0.051
996,0.001,0.001,0.051
997,0.001,0.001,0.051
998,0.001,0.001,0.050
999,0.001,0.001,0.050
1000,0.001,0.001,0.050
1001,0.001,0.001,0.050
1002,0.001,0.001,0.050
1003,0.001,0.001,0.049
1004,0.001,0.001,0.049
1005,0.001,0.001,0.049
1006,0.001,0.001,0.049
1007,0.001,0.001,0.049
1008,0.001,0.001,0.049
1009,0.001,0.001,0.048
1010,0.001,0.001,0.048
1011,0.001,0.001,0.048
1012,0.001,0.001,0.048
1013,0.001,0.001,0.048
1014,0.001,0.001,0.048
1015,0.001,0.001,0.048
1016,0.001,0.001,0.047
1017,0.001,0.001,0.047
1018,0.001,0.001,0.047
1019,0.001,0.001,0.047
1020,0.001,0.001,0.047
1021,0.001,0.001,0.047
1022,0.001,0.001,0.047
1023,0.001,0.001,0.047
1024,0.001,0.001,0.046
1025,0.001,0.001,0.046
1026,0.001,0.001,0.046
1027,0.001,0.001,0.046
1028,0.001,0.001,0.046
1029,0.001,0.001,0.046
1030,0.001,0.001,0.046
1031,0.001,0.001,0.046
1032,0.001,0.001,0.045
1033,0.001,0.001,0.045
1034,0.001,0.001,0.045
1035,0.001,0.001,0.045
1036,0.001,0.001,0.045
1037,0.001,0.001,0.045
1038,0.001,0.001,0.045
1039,0.001,0.001,0.045
1040,0.001,0.001,0.045
1041,0.001,0.001,0.044
1042,0.001,0.001,0.044
1043,0.001,0.001,0.044
1044,0.001,0.001,0.044
1045,0.001,0.001,0.044
1046,0.001,0.001,0.044
1047,0.001,0.001,0.044
1048,0.001,0.001,0.044
1049,0.001,0.001,0.044
1050,0.001,0.001,0.044
1051,0.001,0.001,0.043
1052,0.001,0.001,0.043
1053,0.001,0.001,0.043
1054,0.001,0.001,0.043
1055,0.001,0.001,0.043
1056,0.001,0.001,0.043
1057,0.001,0.001,0.043
1058,0.001,0.001,0.043
1059,0.001,0.001,0.043
1060,0.001,0.001,0.043
1061,0.001,0.001,0.042
1062,0.001,0.001,0.042
1063,0.001,0.001,0.042
1064,0.001,0.001,0.042
1065,0.001,0.001,0.042
1066,0.001,0.001,0.042
1067,0.001,0.001,0.042
1068,0.001,0.001,0.042
1069,0.001,0.001,0.042
1070,0.001,0.001,0.042
1071,0.001,0.001,0.041
1072,0.001,0.001,0.041
1073,0.001,0.001,0.041
1074,0.001,0.001,0.041
1075,0.001,0.001,0.041
1076,0.001,0.001,0.041
1077,0.001,0.001,0.041
1078,0.001,0.001,0.041
1079,0.001,0.001,0.041
1080,0.001,0.001,0.041
1081,0.001,0.001,0.040
1082,0.001,0.001,0.040
1083,0.001,0.001,0.040
1084,0.001,0.001,0.040
1085,0.001,0.001,0.040
1086,0.001,0.001,0.040
1087,0.001,0.001,0.040
1088,0.001,0.001,0.040
1089,0.001,0.001,0.040
1090,0.001,0.001,0.040
1091,0.001,0.001,0.040
1092,0.001,0.001,0.039
1093,0.001,0.001,0.039
1094,0.001,0.001,0.039
1095,0.001,0.001,0.039
1096,0.001,0.001,0.039
1097,0.001,0.001,0.039
1098,0.001,0.001,0.039
1099,0.001,0.001,0.039
1100,0.001,0.001,0.039
1101,0.001,0.001,0.039
1102,0.001,0.001,0.039
1103,0.001,0.001,0.038
1104,0.001,0.001,0.038
1105,0.001,0.001,0.038
1106,0.001,0.001,0.038
1107,0.001,0.001,0.038
1108,0.001,0.001,0.038
1109,0.001,0.001,0.038
1110,0.001,0.001,0.038
1111,0.001,0.001,0.038
1112,0.001,0.001,0.038
1113,0.001,0.001,0.037
1114,0.001,0.001,0.037
1115,0.001,0.001,0.037
1116,0.001,0.001,0.037
1117,0.001,0.001,0.037
1118,0.001,0.001,0.037
1119,0.001,0.001,0.037
1120,0.001,0.001,0.037
1121,0.001,0.001,0.037
1122,0.001,0.001,0.037
1123,0.001,0.001,0.037
1124,0.001,0.001,0.037
1125,0.001,0.001,0.036
1126,0.001,0.001,0.036
1127,0.001,0.001,0.036
1128,0.001,0.001,0.036
1129,0.001,0.001,0.036
1130,0.001,0.001,0.036
1131,0.001,0.001,0.036
1132,0.001,0.001,0.036
1133,0.001,0.001,0.036
1134,0.001,0.001,0.036
1135,0.001,0.001,0.036
1136,0.001,0.001,0.035
1137,0.001,0.001,0.035
1138,0.001,0.001,0.035
1139,0.001,0.001,0.035
1140,0.001,0.001,0.035
1141,0.001,0.001,0.035
1142,0.001,0.001,0.035
1143,0.001,0.001,0.035
1144,0.001,0.001,0.035
1145,0.001,0.001,0.035
1146,0.001,0.001,0.035
1147,0.001,0.001,0.035
1148,0.001,0.001,0.034
1149,0.001,0.001,0.034
1150,0.001,0.001,0.034
1151,0.001,0.001,0.034
1152,0.001,0.001,0.034
1153,0.001,0.001,0.034
1154,0.001,0.001,0.034
1155,0.001,0.001,0.034
1156,0.001,0.001,0.034
1157,0.001,0.001,0.034
1158,0.001,0.001,0.034
1159,0.001,0.001,0.033
1160,0.001,0.001,0.033
1161,0.001,0.001,0.033
1162,0.001,0.001,0.033
1163,0.001,0.001,0.033
1164,0.001,0.001,0.033
1165,0.001,0.001,0.033
1166,0.001,0.001,0.033
1167,0.001,0.001,0.033
1168,0.001,0.001,0.033
1169,0.001,0.001,0.033
1170,0.001,0.001,0.033
1171,0.001,0.001,0.033
1172,0.001,0.001,0.032
1173,0.001,0.001,0.032
1174,0.001,0.001,0.032
1175,0.001,0.001,0.032
1176,0.001,0.001,0.032
1177,0.001,0.001,0.032
1178,0.001,0.001,0.032
1179,0.001,0.001,0.032
1180,0.001,0.001,0.032
1181,0.001,0.001,0.032
1182,0.001,0.001,0.032
1183,0.001,0.001,0.032
1184,0.001,0.001,0.031
1185,0.001,0.001,0.031
1186,0.001,0.001,0.031
1187,0.001,0.001,0.031
1188,0.001,0.001,0.031
1189,0.001,0.001,0.031
1190,0.001,0.001,0.031
1191,0.001,0.001,0.031
1192,0.001,0.001,0.031
1193,0.001,0.001,0.031
1194,0.001,0.001,0.031
1195,0.001,0.001,0.031
1196,0.001,0.001,0.031
1197,0.001,0.001,0.030
1198,0.001,0.001,0.030
1199,0.001,0.001,0.030
1200,0.001,0.001,0.030
1201,0.001,0.001,0.030
1202,0.001,0.001,0.030
1203,0.001,0.001,0.030
1204,0.001,0.001,0.030
1205,0.001,0.001,0.030
1206,0.001,0.001,0.030
1207,0.001,0.001,0.030
1208,0.001,0.001,0.030
1209,0.001,0.001,0.030
1210,0.001,0.001,0.029
1211,0.001,0.001,0.029
1212,0.001,0.001,0.029
1213,0.001,0.001,0.029
1214,0.001,0.001,0.029
1215,0.001,0.001,0.029
1216,0.001,0.001,0.029
1217,0.001,0.001,0.029
1218,0.001,0.001,0.029
1219,0.001,0.001,0.029
1220,0.001,0.001,0.029
1221,0.001,0.001,0.029
1222,0.001,0.001,0.029
1223,0.001,0.001,0.028
1224,0.001,0.001,0.028
1225,0.001,0.001,0.028
1226,0.001,0.001,0.028
1227,0.001,0.001,0.028
1228,0.001,0.001,0.028
1229,0.001,0.001,0.028
1230,0.001,0.001,0.028
1231,0.001,0.001,0.028
1232,0.001,0.001,0.028
1233,0.001,0.001,0.028
1234,0.001,0.001,0.028
1235,0.001,0.001,0.028
1236,0.001,0.001,0.028
1237,0.001,0.001,0.027
1238,0.001,0.001,0.027
1239,0.001,0.001,0.027
1240,0.001,0.001,0.027
1241,0.001,0.001,0.027
1242,0.001,0.001,0.027
1243,0.001,0.001,0.027
1244,0.001,0.001,0.027
1245,0.001,0.001,0.027
1246,0.001,0.001,0.027
1247,0.001,0.001,0.027
1248,0.001,0.001,0.027
1249,0.001,0.001,0.027
1250,0.001,0.001,0.027
1251,0.001,0.001,0.026
1252,0.001,0.001,0.026
1253,0.001,0.001,0.026
1254,0.001,0.001,0.026
1255,0.001,0.001,0.026
1256,0.001,0.001,0.026
1257,0.001,0.001,0.026
1258,0.001,0.001,0.026
1259,0.001,0.001,0.026
1260,0.001,0.001,0.026
1261,0.001,0.001,0.026
1262,0.001,0.001,0.026
1263,0.001,0.001,0.026
1264,0.001,0.001,0.026
1265,0.001,0.001,0.026
1266,0.001,0.001,0.025
1267,0.001,0.001,0.025
1268,0.001,0.001,0.025
1269,0.001,0.001,0.025
1270,0.001,0.001,0.025
1271,0.001,0.001,0.025
1272,0.001,0.001,0.025
1273,0.001,0.001,0.025
1274,0.001,0.001,0.025
1275,0.001,0.001,0.025
1276,0.001,0.001,0.025
1277,0.001,0.001,0.025
1278,0.001,0.001,0.025
1279,0.001,0.001,0.025
1280,0.001,0.001,0.025
1281,0.001,0.001,0.024
1282,0.001,0.001,0.024
1283,0.001,0.001,0.024
1284,0.001,0.001,0.024
1285,0.001,0.001,0.024
1286,0.001,0.001,0.024
1287,0.001,0.001,0.024
1288,0.001,0.001,0.024
1289,0.001,0.001,0.024
1290,0.001,0.001,0.024
1291,0.001,0.001,0.024
1292,0.001,0.001,0.024
1293,0.001,0.001,0.024
1294,0.001,0.001,0.024
1295,0.001,0.001,0.024
1296,0.001,0.001,0.023
1297,0.001,0.001,0.023
1298,0.001,0.001,0.023
1299,0.001,0.001,0.023
1300,0.001,0.001,0.023
1301,0.001,0.001,0.023
1302,0.001,0.001,0.023
1303,0.001,0.001,0.023
1304,0.001,0.001,0.023
1305,0.001,0.001,0.023
1306,0.001,0.001,0.023
1307,0.001,0.001,0.023
1308,0.001,0.001,0.023
1309,0.001,0.001,0.023
1310,0.001,0.001,0.023
1311,0.001,0.001,0.023
1312,0.001,0.001,0.022
1313,0.001,0.001,0.022
1314,0.001,0.001,0.022
1315,0.001,0.001,0.022
1316,0.001,0.001,0.022
1317,0.001,0.001,0.022
1318,0.001,0.001,0.022
1319,0.001,0.001,0.022
1320,0.001,0.001,0.022
1321,0.001,0.001,0.022
1322,0.001,0.001,0.022
1323,0.001,0.001,0.022
1324,0.001,0.001,0.022
1325,0.001,0.001,0.022
1326,0.001,0.001,0.022
1327,0.001,0.001,0.022
1328,0.001,0.001,0.022
1329,0.001,0.001,0.021
1330,0.001,0.001,0.021
1331,0.001,0.001,0.021
1332,0.001,0.001,0.021
1333,0.001,0.001,0.021
1334,0.001,0.001,0.021
1335,0.001,0.001,0.021
1336,0.001,0.001,0.021
1337,0.001,0.001,0.021
1338,0.001,0.001,0.021
1339,0.001,0.001,0.021
1340,0.001,0.001,0.021
1341,0.001,0.001,0.021
1342,0.001,0.001,0.021
1343,0.001,0.001,0.021
1344,0.001,0.001,0.021
1345,0.001,0.001,0.021
1346,0.001,0.001,0.020
1347,0.001,0.001,0.020
1348,0.001,0.001,0.020
1349,0.001,0.001,0.020
1350,0.001,0.001,0.020
1351,0.001,0.001,0.020
1352,0.001,0.001,0.020
1353,0.001,0.001,0.020
1354,0.001,0.001,0.020
1355,0.001,0.001,0.020
1356,0.001,0.001,0.020
1357,0.001,0.001,0.020
1358,0.001,0.001,0.020
1359,0.001,0.001,0.020
1360,0.001,0.001,0.020
1361,0.001,0.001,0.020
1362,0.001,0.001,0.020
1363,0.001,0.001,0.020
1364,0.001,0.001,0.019
1365,0.001,0.001,0.019
1366,0.001,0.001,0.019
1367,0.001,0.001,0.019
1368,0.001,0.001,0.019
1369,0.001,0.001,0.019
1370,0.001,0.001,0.019
1371,0.001,0.001,0.019
1372,0.001,0.001,0.019
1373,0.001,0.001,0.019
1374,0.001,0.001,0.019
1375,0.001,0.001,0.019
1376,0.001,0.001,0.019
1377,0.001,0.001,0.019
1378,0.001,0.001,0.019
1379,0.001,0.001,0.019
1380,0.001,0.001,0.019
1381,0.001,0.001,0.019
1382,0.001,0.001,0.018
1383,0.001,0.001,0.018
1384,0.001,0.001,0.018
1385,0.001,0.001,0.018
1386,0.001,0.001,0.018
1387,0.001,0.001,0.018
1388,0.001,0.001,0.018
1389,0.001,0.001,0.018
1390,0.001,0.001,0.018
1391,0.001,0.001,0.018
1392,0.001,0.001,0.018
1393,0.001,0.001,0.018
1394,0.001,0.001,0.018
1395,0.001,0.001,0.018
1396,0.001,0.001,0.018
1397,0.001,0.001,0.018
1398,0.001,0.001,0.018
1399,0.001,0.001,0.018
1400,0.001,0.001,0.018
1401,0.001,0.001,0.018
1402,0.001,0.001,0.017
1403,0.001,0.001,0.017
1404,0.001,0.001,0.017
1405,0.001,0.001,0.017
1406,0.001,0.001,0.017
1407,0.001,0.001,0.017
1408,0.001,0.001,0.017
1409,0.001,0.001,0.017
1410,0.001,0.001,0.017
1411,0.001,0.001,0.017
1412,0.001,0.001,0.017
1413,0.001,0.001,0.017
1414,0.001,0.001,0.017
1415,0.001,0.001,0.017
1416,0.001,0.001,0.017
1417,0.001,0.001,0.017
1418,0.001,0.001,0.017
1419,0.001,0.001,0.017
1420,0.001,0.001,0.017
1421,0.001,0.001,0.017
1422,0.001,0.001,0.016
1423,0.001,0.001,0.016
1424,0.001,0.001,0.016
1425,0.001,0.001,0.016
1426,0.001,0.001,0.016
1427,0.001,0.001,0.016
1428,0.001,0.001,0.016
1429,0.001,0.001,0.016
1430,0.001,0.001,0.016
1431,0.001,0.001,0.016
1432,0.001,0.001,0.016
1433,0.001,0.001,0.016
1434,0.001,0.001,0.016
1435,0.001,0.001,0.016
1436,0.001,0.001,0.016
1437,0.001,0.001,0.016
1438,0.001,0.001,0.016
1439,0.001,0.001,0.016
1440,0.001,0.001,0.016
1441,0.001,0.001,0.016
1442,0.001,0.001,0.016
1443,0.001,0.001,0.016
1444,0.001,0.001,0.015
1445,0.001,0.001,0.015
1446,0.001,0.001,0.015
1447,0.001,0.001,0.015
1448,0.001,0.001,0.015
1449,0.001,0.001,0.015
1450,0.001,0.001,0.015
1451,0.001,0.001,0.015
1452,0.001,0.001,0.015
1453,0.001,0.001,0.015
1454,0.001,0.001,0.015
1455,0.001,0.001,0.015
1456,0.001,0.001,0.015
1457,0.001,0.001,0.015
1458,0.001,0.001,0.015
1459,0.001,0.001,0.015
1460,0.001,0.001,0.015
1461,0.001,0.001,0.015
1462,0.001,0.001,0.015
1463,0.001,0.001,0.015
1464,0.001,0.001,0.015
1465,0.001,0.001,0.015
1466,0.001,0.001,0.014
1467,0.001,0.001,0.014
1468,0.001,0.001,0.014
1469,0.001,0.001,0.014
1470,0.001,0.001,0.014
1471,0.001,0.001,0.014
1472,0.001,0.001,0.014
1473,0.001,0.001,0.014
1474,0.001,0.001,0.014
1475,0.001,0.001,0.014
1476,0.001,0.001,0.014
1477,0.001,0.001,0.014
1478,0.001,0.001,0.014
1479,0.001,0.001,0.014
1480,0.001,0.001,0.014
1481,0.001,0.001,0.014
1482,0.001,0.001,0.014
1483,0.001,0.001,0.014
1484,0.001,0.001,0.014
1485,0.001,0.001,0.014
1486,0.001,0.001,0.014
1487,0.001,0.001,0.014
1488,0.001,0.001,0.014
1489,0.001,0.001,0.014
1490,0.001,0.001,0.013
1491,0.001,0.001,0.013
1492,0.001,0.001,0.013
1493,0.001,0.001,0.013
1494,0.001,0.001,0.013
1495,0.001,0.001,0.013
1496,0.001,0.001,0.013
1497,0.001,0.001,0.013
1498,0.001,0.001,0.013
1499,0.001,0.001,0.013
1500,0.001,0.001,0.013
1501,0.001,0.001,0.013
1502,0.001,0.001,0.013
1503,0.001,0.001,0.013
1504,0.001,0.001,0.013
1505,0.001,0.001,0.013
1506,0.001,0.001,0.013
1507,0.001,0.001,0.013
1508,0.001,0.001,0.013
1509,0.001,0.001,0.013
1510,0.001,0.001,0.013
1511,0.001,0.001,0.013
1512,0.001,0.001,0.013
1513,0.001,0.001,0.013
1514,0.001,0.001,0.013
1515,0.001,0.001,0.013
1516,0.001,0.001,0.012
1517,0.001,0.001,0.012
1518,0.001,0.001,0.012
1519,0.001,0.001,0.012
1520,0.001,0.001,0.012
1521,0.001,0.001,0.012
1522,0.001,0.001,0.012
1523,0.001,0.001,0.012
1524,0.001,0.001,0.012
1525,0.001,0.001,0.012
1526,0.001,0.001,0.012
1527,0.001,0.001,0.012
1528,0.001,0.001,0.012
1529,0.001,0.001,0.012
1530,0.001,0.001,0.012
1531,0.001,0.001,0.012
1532,0.001,0.001,0.012
1533,0.001,0.001,0.012
1534,0.001,0.001,0.012
1535,0.001,0.001,0.012
1536,0.001,0.001,0.012
1537,0.001,0.001,0.012
1538,0.001,0.001,0.012
1539,0.001,0.001,0.012
1540,0.001,0.001,0.012
1541,0.001,0.001,0.012
1542,0.001,0.001,0.012
1543,0.001,0.001,0.011
1544,0.001,0.001,0.011
1545,0.001,0.001,0.011
1546,0.001,0.001,0.011
1547,0.001,0.001,0.011
1548,0.001,0.001,0.011
1549,0.001,0.001,0.011
1550,0.001,0.001,0.011
1551,0.001,0.001,0.011
1552,0.001,0.001,0.011
1553,0.001,0.001,0.011
1554,0.001,0.001,0.011
1555,0.001,0.001,0.011
1556,0.001,0.001,0.011
1557,0.001,0.001,0.011
1558,0.001,0.001,0.011
1559,0.001,0.001,0.011
1560,0.001,0.001,0.011
1561,0.001,0.001,0.011
1562,0.001,0.001,0.011
1563,0.001,0.001,0.011
1564,0.001,0.001,0.011
1565,0.001,0.001,0.011
1566,0.001,0.001,0.011
1567,0.001,0.001,0.011
1568,0.001,0.001,0.011
1569,0.001,0.001,0.011
1570,0.001,0.001,0.011
1571,0.001,0.001,0.011
1572,0.001,0.001,0.011
1573,0.001,0.001,0.010
1574,0.001,0.001,0.010
1575,0.001,0.001,0.010
1576,0.001,0.001,0.010
1577,0.001,0.001,0.010
1578,0.001,0.001,0.010
1579,0.001,0.001,0.010
1580,0.001,0.001,0.010
1581,0.001,0.001,0.010
1582,0.001,0.001,0.010
1583,0.001,0.001,0.010
1584,0.001,0.001,0.010
1585,0.001,0.001,0.010
1586,0.001,0.001,0.010
1587,0.001,0.001,0.010
1588,0.001,0.001,0.010
1589,0.001,0.001,0.010
1590,0.001,0.001,0.010
1591,0.001,0.001,0.010
1592,0.001,0.001,0.010
1593,0.001,0.001,0.010
1594,0.001,0.001,0.010
1595,0.001,0.001,0.010
1596,0.001,0.001,0.010
1597,0.001,0.001,0.010
1598,0.001,0.001,0.010
1599,0.001,0.001,0.010
1600,0.001,0.001,0.010
1601,0.001,0.001,0.010
1602,0.001,0.001,0.010
1603,0.001,0.001,0.010
1604,0.001,0.001,0.010
1605,0.001,0.001,0.009
1606,0.001,0.001,0.009
1607,0.001,0.001,0.009
1608,0.001,0.001,0.009
1609,0.001,0.001,0.009
1610,0.001,0.001,0.009
1611,0.001,0.001,0.009
1612,0.001,0.001,0.009
1613,0.001,0.001,0.009
1614,0.001,0.001,0.009
1615,0.001,0.001,0.009
1616,0.001,0.001,0.009
1617,0.001,0.001,0.009
1618,0.001,0.001,0.009
1619,0.001,0.001,0.009
1620,0.001,0.001,0.009
1621,0.001,0.001,0.009
1622,0.001,0.001,0.009
1623,0.001,0.001,0.009
1624,0.001,0.001,0.009
1625,0.001,0.001,0.009
1626,0.001,0.001,0.009
1627,0.001,0.001,0.009
1628,0.001,0.001,0.009
1629,0.001,0.001,0.009
1630,0.001,0.001,0.009
1631,0.001,0.001,0.009
1632,0.001,0.001,0.009
1633,0.001,0.001,0.009
1634,0.001,0.001,0.009
1635,0.001,0.001,0.009
1636,0.001,0.001,0.009
1637,0.001,0.001,0.009
1638,0.001,0.001,0.009
1639,0.001,0.001,0.009
1640,0.001,0.001,0.008
1641,0.001,0.001,0.008
1642,0.001,0.001,0.008
1643,0.001,0.001,0.008
1644,0.001,0.001,0.008
1645,0.001,0.001,0.008
1646,0.001,0.001,0.008
1647,0.001,0.001,0.008
1648,0.001,0.001,0.008
1649,0.001,0.001,0.008
1650,0.001,0.001,0.008
1651,0.001,0.001,0.008
1652,0.001,0.001,0.008
1653,0.001,0.001,0.008
1654,0.001,0.001,0.008
1655,0.001,0.001,0.008
1656,0.001,0.001,0.008
1657,0.001,0.001,0.008
1658,0.001,0.001,0.008
1659,0.001,0.001,0.008
1660,0.001,0.001,0.008
1661,0.001,0.001,0.008
1662,0.001,0.001,0.008
1663,0.001,0.001,0.008
1664,0.001,0.001,0.008
1665,0.001,0.001,0.008
1666,0.001,0.001,0.008
1667,0.001,0.001,0.008
1668,0.001,0.001,0.008
1669,0.001,0.001,0.008
1670,0.001,0.001,0.008
1671,0.001,0.001,0.008
1672,0.001,0.001,0.008
1673,0.001,0.001,0.008
1674,0.001,0.001,0.008
1675,0.001,0.001,0.008
1676,0.001,0.001,0.008
1677,0.001,0.001,0.008
1678,0.001,0.001,0.008
1679,0.001,0.001,0.007
1680,0.001,0.001,0.007
1681,0.001,0.001,0.007
1682,0.001,0.001,0.007
1683,0.001,0.001,0.007
1684,0.001,0.001,0.007
1685,0.001,0.001,0.007
1686,0.001,0.001,0.007
1687,0.001,0.001,0.007
1688,0.001,0.001,0.007
1689,0.001,0.001,0.007
1690,0.001,0.001,0.007
1691,0.001,0.001,0.007
1692,0.001,0.001,0.007
1693,0.001,0.001,0.007
1694,0.001,0.001,0.007
1695,0.001,0.001,0.007
1696,0.001,0.001,0.007
1697,0.001,0.001,0.007
1698,0.001,0.001,0.007
1699,0.001,0.001,0.007
1700,0.001,0.001,0.007
1701,0.001,0.001,0.007
1702,0.001,0.001,0.007
1703,0.001,0.001,0.007
1704,0.001,0.001,0.007
1705,0.001,0.001,0.007
1706,0.001,0.001,0.007
1707,0.001,0.001,0.007
1708,0.001,0.001,0.007
1709,0.001,0.001,0.007
1710,0.001,0.001,0.007
1711,0.001,0.001,0.007
1712,0.001,0.001,0.007
1713,0.001,0.001,0.007
1714,0.001,0.001,0.007
1715,0.001,0.001,0.007
1716,0.001,0.001,0.007
1717,0.001,0.001,0.007
1718,0.001,0.001,0.007
1719,0.001,0.001,0.007
1720,0.001,0.001,0.007
1721,0.001,0.001,0.007
1722,0.001,0.001,0.007
1723,0.001,0.001,0.006
1724,0.001,0.001,0.006
1725,0.001,0.001,0.006
1726,0.001,0.001,0.006
1727,0.001,0.001,0.006
1728,0.001,0.001,0.006
1729,0.001,0.001,0.006
1730,0.001,0.001,0.006
1731,0.001,0.001,0.006
1732,0.001,0.001,0.006
1733,0.001,0.001,0.006
1734,0.001,0.001,0.006
1735,0.001,0.001,0.006
1736,0.001,0.001,0.006
1737,0.001,0.001,0.006
1738,0.001,0.001,0.006
1739,0.001,0.001,0.006
1740,0.001,0.001,0.006
1741,0.001,0.001,0.006
1742,0.001,0.001,0.006
1743,0.001,0.001,0.006
1744,0.001,0.001,0.006
1745,0.001,0.001,0.006
1746,0.001,0.001,0.006
1747,0.001,0.001,0.006
1748,0.001,0.001,0.006
1749,0.001,0.001,0.006
1750,0.001,0.001,0.006
1751,0.001,0.001,0.006
1752,0.001,0.001,0.006
1753,0.001,0.001,0.006
1754,0.001,0.001,0.006
1755,0.001,0.001,0.006
1756,0.001,0.001,0.006
1757,0.001,0.001,0.006
1758,0.001,0.001,0.006
1759,0.001,0.001,0.006
1760,0.001,0.001,0.006
1761,0.001,0.001,0.006
1762,0.001,0.001,0.006
1763,0.001,0.001,0.006
1764,0.001,0.001,0.006
1765,0.001,0.001,0.006
1766,0.001,0.001,0.006
1767,0.001,0.001,0.006
1768,0.001,0.001,0.006
1769,0.001,0.001,0.006
1770,0.001,0.001,0.006
1771,0.001,0.001,0.006
1772,0.001,0.001,0.006
1773,0.001,0.001,0.006
1774,0.001,0.001,0.005
1775,0.001,0.001,0.005
1776,0.001,0.001,0.005
1777,0.001,0.001,0.005
1778,0.001,0.001,0.005
1779,0.001,0.001,0.005
1780,0.001,0.001,0.005
1781,0.001,0.001,0.005
1782,0.001,0.001,0.005
1783,0.001,0.001,0.005
1784,0.001,0.001,0.005
1785,0.001,0.001,0.005
1786,0.001,0.001,0.005
1787,0.001,0.001,0.005
1788,0.001,0.001,0.005
1789,0.001,0.001,0.005
1790,0.001,0.001,0.005
1791,0.001,0.001,0.005
1792,0.001,0.001,0.005
1793,0.001,0.001,0.005
1794,0.001,0.001,0.005
1795,0.001,0.001,0.005
1796,0.001,0.001,0.005
1797,0.001,0.001,0.005
1798,0.001,0.001,0.005
1799,0.001,0.001,0.005
1800,0.001,0.001,0.005
1801,0.001,0.001,0.005
1802,0.001,0.001,0.005
1803,0.001,0.001,0.005
1804,0.001,0.001,0.005
1805,0.001,0.001,0.005
1806,0.001,0.001,0.005
1807,0.001,0.001,0.005
1808,0.001,0.001,0.005
1809,0.001,0.001,0.005
1810,0.001,0.001,0.005
1811,0.001,0.001,0.005
1812,0.001,0.001,0.005
1813,0.001,0.001,0.005
1814,0.001,0.001,0.005
1815,0.001,0.001,0.005
1816,0.001,0.001,0.005
1817,0.001,0.001,0.005
1818,0.001,0.001,0.005
1819,0.001,0.001,0.005
1820,0.001,0.001,0.005
1821,0.001,0.001,0.005
1822,0.001,0.001,0.005
1823,0.001,0.001,0.005
1824,0.001,0.001,0.005
1825,0.001,0.001,0.005
1826,0.001,0.001,0.005
1827,0.001,0.001,0.005
1828,0.001,0.001,0.005
1829,0.001,0.001,0.005
1830,0.001,0.001,0.005
1831,0.001,0.001,0.005
1832,0.001,0.001,0.005
1833,0.001,0.001,0.005
1834,0.001,0.001,0.005
1835,0.001,0.001,0.005
1836,0.001,0.001,0.004
1837,0.001,0.001,0.004
1838,0.001,0.001,0.004
1839,0.001,0.001,0.004
1840,0.001,0.001,0.004
1841,0.001,0.001,0.004
1842,0.001,0.001,0.004
1843,0.001,0.001,0.004
1844,0.001,0.001,0.004
1845,0.001,0.001,0.004
1846,0.001,0.001,0.004
1847,0.001,0.001,0.004
1848,0.001,0.001,0.004
1849,0.001,0.001,0.004
1850,0.001,0.001,0.004
1851,0.001,0.001,0.004
1852,0.001,0.001,0.004
1853,0.001,0.001,0.004
1854,0.001,0.001,0.004
1855,0.001,0.001,0.004
1856,0.001,0.001,0.004
1857,0.001,0.001,0.004
1858,0.001,0.001,0.004
1859,0.001,0.001,0.004
1860,0.001,0.001,0.004
1861,0.001,0.001,0.004
1862,0.001,0.001,0.004
1863,0.001,0.001,0.004
1864,0.001,0.001,0.004
1865,0.001,0.001,0.004
1866,0.001,0.001,0.004
1867,0.001,0.001,0.004
1868,0.001,0.001,0.004
1869,0.001,0.001,0.004
1870,0.001,0.001,0.004
1871,0.001,0.001,0.004
1872,0.001,0.001,0.004
1873,0.001,0.001,0.004
1874,0.001,0.001,0.004
1875,0.001,0.001,0.004
1876,0.001,0.001,0.004
1877,0.001,0.001,0.004
1878,0.001,0.001,0.004
1879,0.001,0.001,0.004
1880,0.001,0.001,0.004
1881,0.001,0.001,0.004
1882,0.001,0.001,0.004
1883,0.001,0.001,0.004
1884,0.001,0.001,0.004
1885,0.001,0.001,0.004
1886,0.001,0.001,0.004
1887,0.001,0.001,0.004
1888,0.001,0.001,0.004
1889,0.001,0.001,0.004
1890,0.001,0.001,0.004
1891,0.001,0.001,0.004
1892,0.001,0.001,0.004
1893,0.001,0.001,0.004
1894,0.001,0.001,0.004
1895,0.001,0.001,0.004
1896,0.001,0.001,0.004
1897,0.001,0.001,0.004
1898,0.001,0.001,0.004
1899,0.001,0.001,0.004
1900,0.001,0.001,0.004
1901,0.001,0.001,0.004
1902,0.001,0.001,0.004
1903,0.001,0.001,0.004
1904,0.001,0.001,0.004
1905,0.001,0.001,0.004
1906,0.001,0.001,0.004
1907,0.001,0.001,0.004
1908,0.001,0.001,0.004
1909,0.001,0.001,0.004
1910,0.001,0.001,0.004
1911,0.001,0.001,0.004
1912,0.001,0.001,0.003
1913,0.001,0.001,0.003
1914,0.001,0.001,0.003
1915,0.001,0.001,0.003
1916,0.001,0.001,0.003
1917,0.001,0.001,0.003
1918,0.001,0.001,0.003
1919,0.001,0.001,0.003
1920,0.001,0.001,0.003
1921,0.001,0.001,0.003
1922,0.001,0.001,0.003
1923,0.001,0.001,0.003
1924,0.001,0.001,0.003
1925,0.001,0.001,0.003
1926,0.001,0.001,0.003
1927,0.001,0.001,0.003
1928,0.001,0.001,0.003
1929,0.001,0.001,0.003
1930,0.001,0.001,0.003
1931,0.001,0.001,0.003
1932,0.001,0.001,0.003
1933,0.001,0.001,0.003
1934,0.001,0.001,0.003
1935,0.001,0.001,0.003
1936,0.001,0.001,0.003
1937,0.001,0.001,0.003
1938,0.001,0.001,0.003
1939,0.001,0.001,0.003
1940,0.001,0.001,0.003
1941,0.001,0.001,0.003
1942,0.001,0.001,0.003
1943,0.001,0.001,0.003
1944,0.001,0.001,0.003
1945,0.001,0.001,0.003
1946,0.001,0.001,0.003
1947,0.001,0.001,0.003
1948,0.001,0.001,0.003
1949,0.001,0.001,0.003
1950,0.001,0.001,0.003
1951,0.001,0.001,0.003
1952,0.001,0.001,0.003
1953,0.001,0.001,0.003
1954,0.001,0.001,0.003
1955,0.001,0.001,0.003
1956,0.001,0.001,0.003
1957,0.001,0.001,0.003
1958,0.001,0.001,0.003
1959,0.001,0.001,0.003
1960,0.001,0.001,0.003
1961,0.001,0.001,0.003
1962,0.001,0.001,0.003
1963,0.001,0.001,0.003
1964,0.001,0.001,0.003
1965,0.001,0.001,0.003
1966,0.001,0.001,0.003
1967,0.001,0.001,0.003
1968,0.001,0.001,0.003
1969,0.001,0.001,0.003
1970,0.001,0.001,0.003
1971,0.001,0.001,0.003
1972,0.001,0.001,0.003
1973,0.001,0.001,0.003
1974,0.001,0.001,0.003
1975,0.001,0.001,0.003
1976,0.001,0.001,0.003
1977,0.001,0.001,0.003
1978,0.001,0.001,0.003
1979,0.001,0.001,0.003
1980,0.001,0.001,0.003
1981,0.001,0.001,0.003
1982,0.001,0.001,0.003
1983,0.001,0.001,0.003
1984,0.001,0.001,0.003
1985,0.001,0.001,0.003
1986,0.001,0.001,0.003
1987,0.001,0.001,0.003
1988,0.001,0.001,0.003
1989,0.001,0.001,0.003
1990,0.001,0.001,0.003
1991,0.001,0.001,0.003
1992,0.001,0.001,0.003
1993,0.001,0.001,0.003
1994,0.001,0.001,0.003
1995,0.001,0.001,0.003
1996,0.001,0.001,0.003
1997,0.001,0.001,0.003
1998,0.001,0.001,0.003
1999,0.001,0.001,0.003
2000,0.001,0.001,0.003
2001,0.001,0.001,0.003
2002,0.001,0.001,0.003
2003,0.001,0.001,0.003
2004,0.001,0.001,0.003
2005,0.001,0.001,0.003
2006,0.001,0.001,0.003
2007,0.001,0.001,0.003
2008,0.001,0.001,0.003
2009,0.001,0.001,0.003
2010,0.001,0.001,0.003
2011,0.001,0.001,0.003
2012,0.001,0.001,0.003
2013,0.001,0.001,0.003
2014,0.001,0.001,0.003
2015,0.001,0.001,0.003
2016,0.001,0.001,0.003
2017,0.001,0.001,0.003
2018,0.001,0.001,0.002
2019,0.001,0.001,0.002
2020,0.001,0.001,0.002
2021,0.001,0.001,0.002
2022,0.001,0.001,0.002
2023,0.001,0.001,0.002
2024,0.001,0.001,0.002
2025,0.001,0.001,0.002
2026,0.001,0.001,0.002
2027,0.001,0.001,0.002
2028,0.001,0.001,0.002
2029,0.001,0.001,0.002
2030,0.001,0.001,0.002
2031,0.001,0.001,0.002
2032,0.001,0.001,0.002
2033,0.001,0.001,0.002
2034,0.001,0.001,0.002
2035,0.001,0.001,0.002
2036,0.001,0.001,0.002
2037,0.001,0.001,0.002
2038,0.001,0.001,0.002
2039,0.001,0.001,0.002
2040,0.001,0.001,0.002
2041,0.001,0.001,0.002
2042,0.001,0.001,0.002
2043,0.001,0.001,0.002
2044,0.001,0.001,0.002
2045,0.001,0.001,0.002
2046,0.001,0.001,0.002
2047,0.001,0.001,0.002
2048,0.001,0.001,0.002
2049,0.001,0.001,0.002
2050,0.001,0.001,0.002
2051,0.001,0.001,0.002
2052,0.001,0.001,0.002
2053,0.001,0.001,0.002
2054,0.001,0.001,0.002
2055,0.001,0.001,0.002
2056,0.001,0.001,0.002
2057,0.001,0.001,0.002
2058,0.001,0.001,0.002
2059,0.001,0.001,0.002
2060,0.001,0.001,0.002
2061,0.001,0.001,0.002
2062,0.001,0.001,0.002
2063,0.001,0.001,0.002
2064,0.001,0.001,0.002
2065,0.001,0.001,0.002
2066,0.001,0.001,0.002
2067,0.001,0.001,0.002
2068,0.001,0.001,0.002
2069,0.001,0.001,0.002
2070,0.001,0.001,0.002
2071,0.001,0.001,0.002
2072,0.001,0.001,0.002
2073,0.001,0.001,0.002
2074,0.001,0.001,0.002
2075,0.001,0.001,0.002
2076,0.001,0.001,0.002
2077,0.001,0.001,0.002
2078,0.001,0.001,0.002
2079,0.001,0.001,0.002
2080,0.001,0.001,0.002
2081,0.001,0.001,0.002
2082,0.001,0.001,0.002
2083,0.001,0.001,0.002
2084,0.001,0.001,0.002
2085,0.001,0.001,0.002
2086,0.001,0.001,0.002
2087,0.001,0.001,0.002
2088,0.001,0.001,0.002
2089,0.001,0.001,0.002
2090,0.001,0.001,0.002
2091,0.001,0.001,0.002
2092,0.001,0.001,0.002
2093,0.001,0.001,0.002
2094,0.001,0.001,0.002
2095,0.001,0.001,0.002
2096,0.001,0.001,0.002
2097,0.001,0.001,0.002
2098,0.001,0.001,0.002
2099,0.001,0.001,0.002
2100,0.001,0.001,0.002
2101,0.001,0.001,0.002
2102,0.001,0.001,0.002
2103,0.001,0.001,0.002
2104,0.001,0.001,0.002
2105,0.001,0.001,0.002
2106,0.001,0.001,0.002
2107,0.001,0.001,0.002
2108,0.001,0.001,0.002
2109,0.001,0.001,0.002
2110,0.001,0.001,0.002
2111,0.001,0.001,0.002
2112,0.001,0.001,0.002
2113,0.001,0.001,0.002
2114,0.001,0.001,0.002
2115,0.001,0.001,0.002
2116,0.001,0.001,0.002
2117,0.001,0.001,0.002
2118,0.001,0.001,0.002
2119,0.001,0.001,0.002
2120,0.001,0.001,0.002
2121,0.001,0.001,0.002
2122,0.001,0.001,0.002
2123,0.001,0.001,0.002
2124,0.001,0.001,0.002
2125,0.001,0.001,0.002
2126,0.001,0.001,0.002
2127,0.001,0.001,0.002
2128,0.001,0.001,0.002
2129,0.001,0.001,0.002
2130,0.001,0.001,0.002
2131,0.001,0.001,0.002
2132,0.001,0.001,0.002
2133,0.001,0.001,0.002
2134,0.001,0.001,0.002
2135,0.001,0.001,0.002
2136,0.001,0.001,0.002
2137,0.001,0.001,0.002
2138,0.001,0.001,0.002
2139,0.001,0.001,0.002
2140,0.001,0.001,0.002
2141,0.001,0.001,0.002
2142,0.001,0.001,0.002
2143,0.001,0.001,0.002
2144,0.001,0.001,0.002
2145,0.001,0.001,0.002
2146,0.001,0.001,0.002
2147,0.001,0.001,0.002
2148,0.001,0.001,0.002
2149,0.001,0.001,0.002
2150,0.001,0.001,0.002
2151,0.001,0.001,0.002
2152,0.001,0.001,0.002
2153,0.001,0.001,0.002
2154,0.001,0.001,0.002
2155,0.001,0.001,0.002
2156,0.001,0.001,0.002
2157,0.001,0.001,0.002
2158,0.001,0.001,0.002
2159,0.001,0.001,0.002
2160,0.001,0.001,0.002
2161,0.001,0.001,0.002
2162,0.001,0.001,0.002
2163,0.001,0.001,0.002
2164,0.001,0.001,0.002
2165,0.001,0.001,0.002
2166,0.001,0.001,0.002
2167,0.001,0.001,0.002
2168,0.001,0.001,0.002
2169,0.001,0.001,0.002
2170,0.001,0.001,0.002
2171,0.001,0.001,0.002
2172,0.001,0.001,0.002
2173,0.001,0.001,0.002
2174,0.001,0.001,0.002
2175,0.001,0.001,0.002
2176,0.001,0.001,0.002
2177,0.001,0.001,0.002
2178,0.001,0.001,0.002
2179,0.001,0.001,0.002
2180,0.001,0.001,0.002
2181,0.001,0.001,0.002
2182,0.001,0.001,0.002
2183,0.001,0.001,0.002
2184,0.001,0.001,0.002
2185,0.001,0.001,0.002
2186,0.001,0.001,0.002
2187,0.001,0.001,0.002
2188,0.001,0.001,0.002
2189,0.001,0.001,0.002
2190,0.001,0.001,0.002
2191,0.001,0.001,0.002
2192,0.001,0.001,0.002
2193,0.001,0.001,0.002
2194,0.001,0.001,0.002
2195,0.001,0.001,0.002
2196,0.001,0.001,0.002
2197,0.001,0.001,0.002
2198,0.001,0.001,0.001
2199,0.001,0.001,0.001
2200,0.001,0.001,0.001
2201,0.001,0.001,0.001
2202,0.001,0.001,0.001
2203,0.001,0.001,0.001
2204,0.001,0.001,0.001
2205,0.001,0.001,0.001
2206,0.001,0.001,0.001
2207,0.001,0.001,0.001
2208,0.001,0.001,0.001
2209,0.001,0.001,0.001
2210,0.001,0.001,0.001
2211,0.001,0.001,0.001
2212,0.001,0.001,0.001
2213,0.001,0.001,0.001
2214,0.001,0.001,0.001
2215,0.001,0.001,0.001
2216,0.001,0.001,0.001
2217,0.001,0.001,0.001
2218,0.001,0.001,0.001
2219,0.001,0.001,0.001
2220,0.001,0.001,0.001
2221,0.001,0.001,0.001
2222,0.001,0.001,0.001
2223,0.001,0.001,0.001
2224,0.001,0.001,0.001
2225,0.001,0.001,0.001
2226,0.001,0.001,0.001
2227,0.001,0.001,0.001
2228,0.001,0.001,0.001
2229,0.001,0.001,0.001
2230,0.001,0.001,0.001
2231,0.001,0.001,0.001
2232,0.001,0.001,0.001
2233,0.001,0.001,0.001
2234,0.001,0.001,0.001
2235,0.001,0.001,0.001
2236,0.001,0.001,0.001
2237,0.001,0.001,0.001
2238,0.001,0.001,0.001
2239,0.001,0.001,0.001
2240,0.001,0.001,0.001
2241,0.001,0.001,0.001
2242,0.001,0.001,0.001
2243,0.001,0.001,0.001
2244,0.001,0.001,0.001
2245,0.001,0.001,0.001
2246,0.001,0.001,0.001
2247,0.001,0.001,0.001
2248,0.001,0.001,0.001
2249,0.001,0.001,0.001
2250,0.001,0.001,0.001
2251,0.001,0.001,0.001
2252,0.001,0.001,0.001
2253,0.001,0.001,0.001
2254,0.001,0.001,0.001
2255,0.001,0.001,0.001
2256,0.001,0.001,0.001
2257,0.001,0.001,0.001
2258,0.001,0.001,0.001
2259,0.001,0.001,0.001
2260,0.001,0.001,0.001
2261,0.001,0.001,0.001
2262,0.001,0.001,0.001
2263,0.001,0.001,0.001
2264,0.001,0.001,0.001
2265,0.001,0.001,0.001
2266,0.001,0.001,0.001
2267,0.001,0.001,0.001
2268,0.001,0.001,0.001
2269,0.001,0.001,0.001
2270,0.001,0.001,0.001
2271,0.001,0.001,0.001
2272,0.001,0.001,0.001
2273,0.001,0.001,0.001
2274,0.001,0.001,0.001
2275,0.001,0.001,0.001
2276,0.001,0.001,0.001
2277,0.001,0.001,0.001
2278,0.001,0.001,0.001
2279,0.001,0.001,0.001
2280,0.001,0.001,0.001
2281,0.001,0.001,0.001
2282,0.001,0.001,0.001
2283,0.001,0.001,0.001
2284,0.001,0.001,0.001
2285,0.001,0.001,0.001
2286,0.001,0.001,0.001
2287,0.001,0.001,0.001
2288,0.001,0.001,0.001
2289,0.001,0.001,0.001
2290,0.001,0.001,0.001
2291,0.001,0.001,0.001
2292,0.001,0.001,0.001
2293,0.001,0.001,0.001
2294,0.001,0.001,0.001
2295,0.001,0.001,0.001
2296,0.001,0.001,0.001
2297,0.001,0.001,0.001
2298,0.001,0.001,0.001
2299,0.001,0.001,0.001
2300,0.001,0.001,0.001
2301,0.001,0.001,0.001
2302,0.001,0.001,0.001
2303,0.001,0.001,0.001
2304,0.001,0.001,0.001
2305,0.001,0.001,0.001
2306,0.001,0.001,0.001
2307,0.001,0.001,0.001
2308,0.001,0.001,0.001
2309,0.001,0.001,0.001
2310,0.001,0.001,0.001
2311,0.001,0.001,0.001
2312,0.001,0.001,0.001
2313,0.001,0.001,0.001
2314,0.001,0.001,0.001
2315,0.001,0.001,0.001
2316,0.001,0.001,0.001
2317,0.001,0.001,0.001
2318,0.001,0.001,0.001
2319,0.001,0.001,0.001
2320,0.001,0.001,0.001
2321,0.001,0.001,0.001
2322,0.001,0.001,0.001
2323,0.001,0.001,0.001
2324,0.001,0.001,0.001
2325,0.001,0.001,0.001
2326,0.001,0.001,0.001
2327,0.001,0.001,0.001
2328,0.001,0.001,0.001
2329,0.001,0.001,0.001
2330,0.001,0.001,0.001
2331,0.001,0.001,0.001
2332,0.001,0.001,0.001
2333,0.001,0.001,0.001
2334,0.001,0.001,0.001
2335,0.001,0.001,0.001
2336,0.001,0.001,0.001
2337,0.001,0.001,0.001
2338,0.001,0.001,0.001
2339,0.001,0.001,0.001
2340,0.001,0.001,0.001
2341,0.001,0.001,0.001
2342,0.001,0.001,0.001
2343,0.001,0.001,0.001
2344,0.001,0.001,0.001
2345,0.001,0.001,0.001
2346,0.001,0.001,0.001
2347,0.001,0.001,0.001
2348,0.001,0.001,0.001
2349,0.001,0.001,0.001
2350,0.001,0.001,0.001
2351,0.001,0.001,0.001
2352,0.001,0.001,0.001
2353,0.001,0.001,0.001
2354,0.001,0.001,0.001
2355,0.001,0.001,0.001
2356,0.001,0.001,0.001
2357,0.001,0.001,0.001
2358,0.001,0.001,0.001
2359,0.001,0.001,0.001
2360,0.001,0.001,0.001
2361,0.001,0.001,0.001
2362,0.001,0.001,0.001
2363,0.001,0.001,0.001
2364,0.001,0.001,0.001
2365,0.001,0.001,0.001
2366,0.001,0.001,0.001
2367,0.001,0.001,0.001
2368,0.001,0.001,0.001
2369,0.001,0.001,0.001
2370,0.001,0.001,0.001
2371,0.001,0.001,0.001
2372,0.001,0.001,0.001
2373,0.001,0.001,0.001
2374,0.001,0.001,0.001
2375,0.001,0.001,0.001
2376,0.001,0.001,0.001
2377,0.001,0.001,0.001
2378,0.001,0.001,0.001
2379,0.001,0.001,0.001
2380,0.001,0.001,0.001
2381,0.001,0.001,0.001
2382,0.001,0.001,0.001
2383,0.001,0.001,0.001
2384,0.001,0.001,0.001
2385,0.001,0.001,0.001
2386,0.001,0.001,0.001
2387,0.001,0.001,0.001
2388,0.001,0.001,0.001
2389,0.001,0.001,0.001
2390,0.001,0.001,0.001
2391,0.001,0.001,0.001
2392,0.001,0.001,0.001
2393,0.001,0.001,0.001
2394,0.001,0.001,0.001
2395,0.001,0.001,0.001
2396,0.001,0.001,0.001
2397,0.001,0.001,0.001
2398,0.001,0.001,0.001
2399,0.001,0.001,0.001
2400,0.001,0.001,0.001
2401,0.001,0.001,0.001
2402,0.001,0.001,0.001
2403,0.001,0.001,0.001
2404,0.001,0.001,0.001
2405,0.001,0.001,0.001
2406,0.001,0.001,0.001
2407,0.001,0.001,0.001
2408,0.001,0.001,0.001
2409,0.001,0.001,0.001
2410,0.001,0.001,0.001
2411,0.001,0.001,0.001
2412,0.001,0.001,0.001
2413,0.001,0.001,0.001
2414,0.001,0.001,0.001
2415,0.001,0.001,0.001
2416,0.001,0.001,0.001
2417,0.001,0.001,0.001
2418,0.001,0.001,0.001
2419,0.001,0.001,0.001
2420,0.001,0.001,0.001
2421,0.001,0.001,0.001
2422,0.001,0.001,0.001
2423,0.001,0.001,0.001
2424,0.001,0.001,0.001
2425,0.001,0.001,0.001
2426,0.001,0.001,0.001
2427,0.001,0.001,0.001
2428,0.001,0.001,0.001
2429,0.001,0.001,0.001
2430,0.001,0.001,0.001
2431,0.001,0.001,0.001
2432,0.001,0.001,0.001
2433,0.001,0.001,0.001
2434,0.001,0.001,0.001
2435,0.001,0.001,0.001
2436,0.001,0.001,0.001
2437,0.001,0.001,0.001
2438,0.001,0.001,0.001
2439,0.001,0.001,0.001
2440,0.001,0.001,0.001
2441,0.001,0.001,0.001
2442,0.001,0.001,0.001
2443,0.001,0.001,0.001
2444,0.001,0.001,0.001
2445,0.001,0.001,0.001
2446,0.001,0.001,0.001
2447,0.001,0.001,0.001
2448,0.001,0.001,0.001
2449,0.001,0.001,0.001
2450,0.001,0.001,0.001
2451,0.001,0.001,0.001
2452,0.001,0.001,0.001
2453,0.001,0.001,0.001
2454,0.001,0.001,0.001
2455,0.001,0.001,0.001
2456,0.001,0.001,0.001
2457,0.001,0.001,0.001
2458,0.001,0.001,0.001
2459,0.001,0.001,0.001
2460,0.001,0.001,0.001
2461,0.001,0.001,0.001
2462,0.001,0.001,0.001
2463,0.001,0.001,0.001
2464,0.001,0.001,0.001
2465,0.001,0.001,0.001
2466,0.001,0.001,0.001
2467,0.001,0.001,0.001
2468,0.001,0.001,0.001
2469,0.001,0.001,0.001
2470,0.001,0.001,0.001
2471,0.001,0.001,0.001
2472,0.001,0.001,0.001
2473,0.001,0.001,0.001
2474,0.001,0.001,0.001
2475,0.001,0.001,0.001
2476,0.001,0.001,0.001
2477,0.001,0.001,0.001
2478,0.001,0.001,0.001
2479,0.001,0.001,0.001
2480,0.001,0.001,0.001
2481,0.001,0.001,0.001
2482,0.001,0.001,0.001
2483,0.001,0.001,0.001
2484,0.001,0.001,0.001
2485,0.001,0.001,0.001
2486,0.001,0.001,0.001
2487,0.001,0.001,0.001
2488,0.001,0.001,0.001
2489,0.001,0.001,0.001
2490,0.001,0.001,0.001
2491,0.001,0.001,0.001
2492,0.001,0.001,0.001
2493,0.001,0.001,0.001
2494,0.001,0.001,0.001
2495,0.001,0.001,0.001
2496,0.001,0.001,0.001
2497,0.001,0.001,0.001
2498,0.001,0.001,0.001
2499,0.001,0.001,0.001
2500,0.001,0.001,0.001
2501,0.001,0.001,0.001
2502,0.001,0.001,0.001
2503,0.001,0.001,0.001
2504,0.001,0.001,0.001
2505,0.001,0.001,0.001
2506,0.001,0.001,0.001
2507,0.001,0.001,0.001
2508,0.001,0.001,0.001
2509,0.001,0.001,0.001
2510,0.001,0.001,0.001
2511,0.001,0.001,0.001
2512,0.001,0.001,0.001
2513,0.001,0.001,0.001
2514,0.001,0.001,0.001
2515,0.001,0.001,0.001
2516,0.001,0.001,0.001
2517,0.001,0.001,0.001
2518,0.001,0.001,0.001
2519,0.001,0.001,0.001
2520,0.001,0.001,0.001
2521,0.001,0.001,0.001
2522,0.001,0.001,0.001
2523,0.001,0.001,0.001
2524,0.001,0.001,0.001
2525,0.001,0.001,0.001
2526,0.001,0.001,0.001
2527,0.001,0.001,0.001
2528,0.001,0.001,0.001
2529,0.001,0.001,0.001
2530,0.001,0.001,0.001
2531,0.001,0.001,0.001
2532,0.001,0.001,0.001
2533,0.001,0.001,0.001
2534,0.001,0.001,0.001
2535,0.001,0.001,0.001
2536,0.001,0.001,0.001
2537,0.001,0.001,0.001
2538,0.001,0.001,0.001
2539,0.001,0.001,0.001
2540,0.001,0.001,0.001
2541,0.001,0.001,0.001
2542,0.001,0.001,0.001
2543,0.001,0.001,0.001
2544,0.001,0.001,0.001
2545,0.001,0.001,0.001
2546,0.001,0.001,0.001
2547,0.001,0.001,0.001
2548,0.001,0.001,0.001
2549,0.001,0.001,0.001
2550,0.001,0.001,0.001
2551,0.001,0.001,0.001
2552,0.001,0.001,0.001
2553,0.001,0.001,0.001
2554,0.001,0.001,0.001
2555,0.001,0.001,0.001
2556,0.001,0.001,0.001
2557,0.001,0.001,0.001
2558,0.001,0.001,0.001
2559,0.001,0.001,0.001
2560,0.001,0.001,0.001
2561,0.001,0.001,0.001
2562,0.001,0.001,0.001
2563,0.001,0.001,0.001
2564,0.001,0.001,0.001
2565,0.001,0.001,0.001
2566,0.001,0.001,0.001
2567,0.001,0.001,0.001
2568,0.001,0.001,0.001
2569,0.001,0.001,0.001
2570,0.001,0.001,0.001
2571,0.001,0.001,0.001
2572,0.001,0.001,0.001
2573,0.001,0.001,0.001
2574,0.001,0.001,0.001
2575,0.001,0.001,0.001
2576,0.001,0.001,0.001
2577,0.001,0.001,0.001
2578,0.001,0.001,0.001
2579,0.001,0.001,0.001
2580,0.001,0.001,0.001
2581,0.001,0.001,0.001
2582,0.001,0.001,0.001
2583,0.001,0.001,0.001
2584,0.001,0.001,0.001
2585,0.001,0.001,0.001
2586,0.001,0.001,0.001
2587,0.001,0.001,0.001
2588,0.001,0.001,0.001
2589,0.001,0.001,0.001
2590,0.001,0.001,0.001
2591,0.001,0.001,0.001
2592,0.001,0.001,0.001
2593,0.001,0.001,0.001
2594,0.001,0.001,0.001
2595,0.001,0.001,0.001
2596,0.001,0.001,0.001
2597,0.001,0.001,0.001
2598,0.001,0.001,0.001
2599,0.001,0.001,0.001
2600,0.001,0.001,0.001
2601,0.001,0.001,0.001
2602,0.001,0.001,0.001
2603,0.001,0.001,0.001
2604,0.001,0.001,0.001
2605,0.001,0.001,0.001
2606,0.001,0.001,0.001
2607,0.001,0.001,0.001
2608,0.001,0.001,0.001
2609,0.001,0.001,0.001
2610,0.001,0.001,0.001
2611,0.001,0.001,0.001
2612,0.001,0.001,0.001
2613,0.001,0.001,0.001
2614,0.001,0.001,0.001
2615,0.001,0.001,0.001
2616,0.001,0.001,0.001
2617,0.001,0.001,0.001
2618,0.001,0.001,0.001
2619,0.001,0.001,0.001
2620,0.001,0.001,0.001
2621,0.001,0.001,0.001
2622,0.001,0.001,0.001
2623,0.001,0.001,0.001
2624,0.001,0.001,0.001
2625,0.001,0.001,0.001
2626,0.001,0.001,0.001
2627,0.001,0.001,0.001
2628,0.001,0.001,0.001
2629,0.001,0.001,0.001
2630,0.001,0.001,0.001
2631,0.001,0.001,0.001
2632,0.001,0.001,0.001
2633,0.001,0.001,0.001
2634,0.001,0.001,0.001
2635,0.001,0.001,0.001
2636,0.001,0.001,0.001
2637,0.001,0.001,0.001
2638,0.001,0.001,0.001
2639,0.001,0.001,0.001
2640,0.001,0.001,0.001
2641,0.001,0.001,0.001
2642,0.001,0.001,0.001
2643,0.001,0.001,0.001
2644,0.001,0.001,0.001
2645,0.001,0.001,0.001
2646,0.001,0.001,0.001
2647,0.001,0.001,0.001
2648,0.001,0.001,0.001
2649,0.001,0.001,0.001
2650,0.001,0.001,0.001
2651,0.001,0.001,0.001
2652,0.001,0.001,0.001
2653,0.001,0.001,0.001
2654,0.001,0.001,0.001
2655,0.001,0.001,0.001
2656,0.001,0.001,0.001
2657,0.001,0.001,0.001
2658,0.001,0.001,0.001
2659,0.001,0.001,0.001
2660,0.001,0.001,0.001
2661,0.001,0.001,0.001
2662,0.001,0.001,0.001
2663,0.001,0.001,0.001
2664,0.001,0.001,0.001
2665,0.001,0.001,0.001
2666,0.001,0.001,0.001
2667,0.001,0.001,0.001
2668,0.001,0.001,0.001
2669,0.001,0.001,0.001
2670,0.001,0.001,0.001
2671,0.001,0.001,0.001
2672,0.001,0.001,0.001
2673,0.001,0.001,0.001
2674,0.001,0.001,0.001
2675,0.001,0.001,0.001
2676,0.001,0.001,0.001
2677,0.001,0.001,0.001
2678,0.001,0.001,0.001
2679,0.001,0.001,0.001
2680,0.001,0.001,0.001
2681,0.001,0.001,0.001
2682,0.001,0.001,0.001
2683,0.001,0.001,0.001
2684,0.001,0.001,0.001
2685,0.001,0.001,0.001
2686,0.001,0.001,0.001
2687,0.001,0.001,0.001
2688,0.001,0.001,0.001
2689,0.001,0.001,0.001
2690,0.001,0.001,0.001
2691,0.001,0.001,0.001
2692,0.001,0.001,0.001
2693,0.001,0.001,0.001
2694,0.001,0.001,0.001
2695,0.001,0.001,0.001
2696,0.001,0.001,0.001
2697,0.001,0.001,0.001
2698,0.001,0.001,0.001
2699,0.001,0.001,0.001
2700,0.001,0.001,0.001
2701,0.001,0.001,0.001
2702,0.001,0.001,0.001
2703,0.001,0.001,0.001
2704,0.001,0.001,0.001
2705,0.001,0.001,0.001
2706,0.001,0.001,0.001
2707,0.001,0.001,0.001
2708,0.001,0.001,0.001
2709,0.001,0.001,0.001
2710,0.001,0.001,0.001
2711,0.001,0.001,0.001
2712,0.001,0.001,0.001
2713,0.001,0.001,0.001
2714,0.001,0.001,0.001
2715,0.001,0.001,0.001
2716,0.001,0.001,0.001
2717,0.001,0.001,0.001
2718,0.001,0.001,0.001
2719,0.001,0.001,0.001
2720,0.001,0.001,0.001
2721,0.001,0.001,0.001
2722,0.001,0.001,0.001
2723,0.001,0.001,0.001
2724,0.001,0.001,0.001
2725,0.001,0.001,0.001
2726,0.001,0.001,0.001
2727,0.001,0.001,0.001
2728,0.001,0.001,0.001
2729,0.001,0.001,0.001
2730,0.001,0.001,0.001
2731,0.001,0.001,0.001
2732,0.001,0.001,0.001
2733,0.001,0.001,0.001
2734,0.001,0.001,0.001
2735,0.001,0.001,0.001
2736,0.001,0.001,0.001
2737,0.001,0.001,0.001
2738,0.001,0.001,0.001
2739,0.001,0.001,0.001
2740,0.001,0.001,0.001
2741,0.001,0.001,0.001
2742,0.001,0.001,0.001
2743,0.001,0.001,0.001
2744,0.001,0.001,0.001
2745,0.001,0.001,0.001
2746,0.001,0.001,0.001
2747,0.001,0.001,0.001
2748,0.001,0.001,0.001
2749,0.001,0.001,0.001
2750,0.001,0.001,0.001
2751,0.001,0.001,0.001
2752,0.001,0.001,0.001
2753,0.001,0.001,0.001
2754,0.001,0.001,0.001
2755,0.001,0.001,0.001
2756,0.001,0.001,0.001
2757,0.001,0.001,0.001
2758,0.001,0.001,0.001
2759,0.001,0.001,0.001
2760,0.001,0.001,0.001
2761,0.001,0.001,0.001
2762,0.001,0.001,0.001
2763,0.001,0.001,0.001
2764,0.001,0.001,0.001
2765,0.001,0.001,0.001
2766,0.001,0.001,0.001
2767,0.001,0.001,0.001
2768,0.001,0.001,0.001
2769,0.001,0.001,0.001
2770,0.001,0.001,0.001
2771,0.001,0.001,0.001
2772,0.001,0.001,0.001
2773,0.001,0.001,0.001
2774,0.001,0.001,0.001
2775,0.001,0.001,0.001
2776,0.001,0.001,0.001
2777,0.001,0.001,0.001
2778,0.001,0.001,0.001
2779,0.001,0.001,0.001
2780,0.001,0.001,0.001
2781,0.001,0.001,0.001
2782,0.001,0.001,0.001
2783,0.001,0.001,0.001
2784,0.001,0.001,0.001
2785,0.001,0.001,0.001
2786,0.001,0.001,0.001
2787,0.001,0.001,0.001
2788,0.001,0.001,0.001
2789,0.001,0.001,0.001
2790,0.001,0.001,0.001
2791,0.001,0.001,0.001
2792,0.001,0.001,0.001
2793,0.001,0.001,0.001
2794,0.001,0.001,0.001
2795,0.001,0.001,0.001
2796,0.001,0.001,0.001
2797,0.001,0.001,0.001
2798,0.001,0.001,0.001
2799,0.001,0.001,0.001
2800,0.001,0.001,0.001
2801,0.001,0.001,0.001
2802,0.001,0.001,0.001
2803,0.001,0.001,0.001
2804,0.001,0.001,0.001
2805,0.001,0.001,0.001
2806,0.001,0.001,0.001
2807,0.001,0.001,0.001
2808,0.001,0.001,0.001
2809,0.001,0.001,0.001
2810,0.001,0.001,0.001
2811,0.001,0.001,0.001
2812,0.001,0.001,0.001
2813,0.001,0.001,0.001
2814,0.001,0.001,0.001
2815,0.001,0.001,0.001
2816,0.001,0.001,0.001
2817,0.001,0.001,0.001
2818,0.001,0.001,0.001
2819,0.001,0.001,0.001
2820,0.001,0.001,0.001
2821,0.001,0.001,0.001
2822,0.001,0.001,0.001
2823,0.001,0.001,0.001
2824,0.001,0.001,0.001
2825,0.001,0.001,0.001
2826,0.001,0.001,0.001
2827,0.001,0.001,0.001
2828,0.001,0.001,0.001
2829,0.001,0.001,0.001
2830,0.001,0.001,0.001
2831,0.001,0.001,0.001
2832,0.001,0.001,0.001
2833,0.001,0.001,0.001
2834,0.001,0.001,0.001
2835,0.001,0.001,0.001
2836,0.001,0.001,0.001
2837,0.001,0.001,0.001
2838,0.001,0.001,0.001
2839,0.001,0.001,0.001
2840,0.001,0.001,0.001
2841,0.001,0.001,0.001
2842,0.001,0.001,0.001
2843,0.001,0.001,0.001
2844,0.001,0.001,0.001
2845,0.001,0.001,0.001
2846,0.001,0.001,0.001
2847,0.001,0.001,0.001
2848,0.001,0.001,0.001
2849,0.001,0.001,0.001
2850,0.001,0.001,0.001
2851,0.001,0.001,0.001
2852,0.001,0.001,0.001
2853,0.001,0.001,0.001
2854,0.001,0.001,0.001
2855,0.001,0.001,0.001
2856,0.001,0.001,0.001
2857,0.001,0.001,0.001
2858,0.001,0.001,0.001
2859,0.001,0.001,0.001
2860,0.001,0.001,0.001
2861,0.001,0.001,0.001
2862,0.001,0.001,0.001
2863,0.001,0.001,0.001
2864,0.001,0.001,0.001
2865,0.001,0.001,0.001
2866,0.001,0.001,0.001
2867,0.001,0.001,0.001
2868,0.001,0.001,0.001
2869,0.001,0.001,0.001
2870,0.001,0.001,0.001
2871,0.001,0.001,0.001
2872,0.001,0.001,0.001
2873,0.001,0.001,0.001
2874,0.001,0.001,0.001
2875,0.001,0.001,0.001
2876,0.001,0.001,0.001
2877,0.001,0.001,0.001
2878,0.001,0.001,0.001
2879,0.001,0.001,0.001
2880,0.001,0.001,0.001
2881,0.001,0.001,0.001
2882,0.001,0.001,0.001
2883,0.001,0.001,0.001
2884,0.001,0.001,0.001
2885,0.001,0.001,0.001
2886,0.001,0.001,0.001
2887,0.001,0.001,0.001
2888,0.001,0.001,0.001
2889,0.001,0.001,0.001
2890,0.001,0.001,0.001
2891,0.001,0.001,0.001
2892,0.001,0.001,0.001
2893,0.001,0.001,0.001
2894,0.001,0.001,0.001
2895,0.001,0.001,0.001
2896,0.001,0.001,0.001
2897,0.001,0.001,0.001
2898,0.001,0.001,0.001
2899,0.001,0.001,0.001
2900,0.001,0.001,0.001
2901,0.001,0.001,0.001
2902,0.001,0.001,0.001
2903,0.001,0.001,0.001
2904,0.001,0.001,0.001
2905,0.001,0.001,0.001
2906,0.001,0.001,0.001
2907,0.001,0.001,0.001
2908,0.001,0.001,0.001
2909,0.001,0.001,0.001
2910,0.001,0.001,0.001
2911,0.001,0.001,0.001
2912,0.001,0.001,0.001
2913,0.001,0.001,0.001
2914,0.001,0.001,0.001
2915,0.001,0.001,0.001
2916,0.001,0.001,0.001
2917,0.001,0.001,0.001
2918,0.001,0.001,0.001
2919,0.001,0.001,0.001
2920,0.001,0.001,0.001
2921,0.001,0.001,0.001
2922,0.001,0.001,0.001
2923,0.001,0.001,0.001
2924,0.001,0.001,0.001
2925,0.001,0.001,0.001
2926,0.001,0.001,0.001
2927,0.001,0.001,0.001
2928,0.001,0.001,0.001
2929,0.001,0.001,0.001
2930,0.001,0.001,0.001
2931,0.001,0.001,0.001
2932,0.001,0.001,0.001
2933,0.001,0.001,0.001
2934,0.001,0.001,0.001
2935,0.001,0.001,0.001
2936,0.001,0.001,0.001
2937,0.001,0.001,0.001
2938,0.001,0.001,0.001
2939,0.001,0.001,0.001
2940,0.001,0.001,0.001
2941,0.001,0.001,0.001
2942,0.001,0.001,0.001
2943,0.001,0.001,0.001
2944,0.001,0.001,0.001
2945,0.001,0.001,0.001
2946,0.001,0.001,0.001
2947,0.001,0.001,0.001
2948,0.001,0.001,0.001
2949,0.001,0.001,0.001
2950,0.001,0.001,0.001
2951,0.001,0.001,0.001
2952,0.001,0.001,0.001
2953,0.001,0.001,0.001
2954,0.001,0.001,0.001
2955,0.001,0.001,0.001
2956,0.001,0.001,0.001
2957,0.001,0.001,0.001
2958,0.001,0.001,0.001
2959,0.001,0.001,0.001
2960,0.001,0.001,0.001
2961,0.001,0.001,0.001
2962,0.001,0.001,0.001
2963,0.001,0.001,0.001
2964,0.001,0.001,0.001
2965,0.001,0.001,0.001
2966,0.001,0.001,0.001
2967,0.001,0.001,0.001
2968,0.001,0.001,0.001
2969,0.001,0.001,0.001
2970,0.001,0.001,0.001
2971,0.001,0.001,0.001
2972,0.001,0.001,0.001
2973,0.001,0.001,0.001
2974,0.001,0.001,0.001
2975,0.001,0.001,0.001
2976,0.001,0.001,0.001
2977,0.001,0.001,0.001
2978,0.001,0.001,0.001
2979,0.001,0.001,0.001
2980,0.001,0.001,0.001
2981,0.001,0.001,0.001
2982,0.001,0.001,0.001
2983,0.001,0.001,0.001
2984,0.001,0.001,0.001
2985,0.001,0.001,0.001
2986,0.001,0.001,0.001
2987,0.001,0.001,0.001
2988,0.001,0.001,0.001
2989,0.001,0.001,0.001
2990,0.001,0.001,0.001
2991,0.001,0.001,0.001
2992,0.001,0.001,0.001
2993,0.001,0.001,0.001
2994,0.001,0.001,0.001
2995,0.001,0.001,0.001
2996,0.001,0.001,0.001
2997,0.001,0.001,0.001
2998,0.001,0.001,0.001
2999,0.001,0.001,0.001


==> ReLU_L1_e10.csv <==
x_data,y_BinarySearch,y_HyperOpt
0,41.220,41.220
1,6.791,19.268
2,4.137,10.636
3,3.026,7.046
4,2.489,5.430
5,2.165,4.483
6,1.923,3.876
7,1.734,3.454
8,1.566,3.150
9,1.435,2.908
10,1.316,2.714
11,1.211,2.553
12,1.126,2.420
13,1.055,2.309
14,0.991,2.202
15,0.938,2.110
16,0.889,2.027
17,0.850,1.944
18,0.815,1.860
19,0.782,1.773
20,0.754,1.692
21,0.726,1.620
22,0.698,1.554
23,0.673,1.494
24,0.652,1.439
25,0.631,1.387
26,0.612,1.339
27,0.596,1.293
28,0.579,1.253
29,0.564,1.218
30,0.549,1.185
31,0.530,1.155
32,0.513,1.127
33,0.499,1.099
34,0.486,1.073
35,0.473,1.048
36,0.462,1.025
37,0.452,1.003
38,0.443,0.983
39,0.434,0.964
40,0.426,0.945
41,0.419,0.928
42,0.413,0.910
43,0.407,0.893
44,0.402,0.877
45,0.396,0.862
46,0.390,0.847
47,0.386,0.834
48,0.382,0.820
49,0.377,0.807
50,0.374,0.794
51,0.369,0.782
52,0.364,0.770
53,0.360,0.759
54,0.357,0.748
55,0.353,0.737
56,0.350,0.727
57,0.340,0.718
58,0.334,0.706
59,0.327,0.696
60,0.322,0.685
61,0.317,0.675
62,0.312,0.666
63,0.308,0.657
64,0.305,0.648
65,0.301,0.640
66,0.299,0.632
67,0.296,0.624
68,0.293,0.616
69,0.289,0.608
70,0.286,0.598
71,0.284,0.588
72,0.283,0.579
73,0.281,0.569
74,0.279,0.561
75,0.277,0.552
76,0.277,0.545
77,0.273,0.538
78,0.270,0.530
79,0.265,0.523
80,0.263,0.516
81,0.259,0.510
82,0.257,0.504
83,0.254,0.498
84,0.250,0.491
85,0.246,0.485
86,0.245,0.480
87,0.242,0.474
88,0.239,0.469
89,0.236,0.464
90,0.234,0.459
91,0.231,0.454
92,0.229,0.450
93,0.226,0.445
94,0.224,0.441
95,0.222,0.437
96,0.220,0.433
97,0.217,0.429
98,0.216,0.425
99,0.213,0.422


==> ReluL1_d10k10.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,53.388,53.388,53.388,53.388,53.388,53.388,53.388,53.388
1,38.368,8.457,53.239,51.913,53.388,53.388,50.871,51.955
2,29.317,5.435,53.090,50.478,53.388,53.387,48.777,50.964
3,22.773,4.089,52.942,49.087,53.388,53.386,46.949,50.168
4,17.853,3.223,52.794,47.725,53.388,53.386,45.291,49.492
5,14.234,2.615,52.646,46.392,53.388,53.385,43.756,48.896
6,11.794,2.185,52.498,45.086,53.388,53.384,42.326,48.357
7,9.992,1.802,52.351,43.820,53.388,53.383,40.991,47.860
8,8.542,1.530,52.204,42.579,53.388,53.383,39.730,47.400
9,7.421,1.323,52.059,41.368,53.388,53.382,38.528,46.971
10,6.571,1.158,51.914,40.197,53.388,53.381,37.388,46.567
11,5.935,1.026,51.769,39.053,53.387,53.381,36.336,46.184
12,5.458,0.919,51.625,37.938,53.387,53.380,35.314,45.820
13,5.077,0.835,51.481,36.853,53.387,53.379,34.318,45.475
14,4.763,0.762,51.338,35.798,53.387,53.378,33.330,45.143
15,4.496,0.704,51.195,34.762,53.387,53.378,32.374,44.823
16,4.261,0.652,51.052,33.752,53.387,53.377,31.441,44.515
17,4.051,0.609,50.910,32.765,53.387,53.376,30.506,44.218
18,3.865,0.572,50.768,31.805,53.387,53.376,29.612,43.932
19,3.695,0.538,50.626,30.858,53.387,53.375,28.761,43.656
20,3.535,0.510,50.485,29.932,53.387,53.374,27.926,43.387
21,3.386,0.485,50.346,29.037,53.387,53.374,27.118,43.125
22,3.248,0.463,50.206,28.178,53.387,53.373,26.334,42.871
23,3.121,0.444,50.068,27.351,53.387,53.372,25.571,42.624
24,3.006,0.428,49.929,26.548,53.387,53.371,24.835,42.384
25,2.898,0.411,49.791,25.770,53.386,53.371,24.121,42.150
26,2.797,0.395,49.654,25.015,53.386,53.370,23.432,41.922
27,2.704,0.381,49.517,24.285,53.386,53.369,22.754,41.700
28,2.617,0.369,49.380,23.578,53.386,53.368,22.093,41.483
29,2.538,0.358,49.243,22.892,53.386,53.368,21.448,41.270
30,2.464,0.347,49.107,22.228,53.386,53.367,20.821,41.061
31,2.393,0.337,48.972,21.587,53.386,53.366,20.215,40.859
32,2.326,0.328,48.837,20.963,53.386,53.366,19.632,40.661
33,2.263,0.319,48.703,20.363,53.386,53.365,19.060,40.468
34,2.204,0.310,48.568,19.781,53.386,53.364,18.488,40.278
35,2.145,0.302,48.434,19.207,53.386,53.363,17.932,40.091
36,2.088,0.293,48.300,18.648,53.386,53.363,17.386,39.908
37,2.030,0.286,48.167,18.103,53.386,53.362,16.848,39.726
38,1.976,0.279,48.034,17.571,53.386,53.361,16.324,39.546
39,1.924,0.273,47.901,17.049,53.385,53.360,15.812,39.370
40,1.876,0.267,47.769,16.539,53.385,53.360,15.305,39.196
41,1.829,0.262,47.637,16.047,53.385,53.359,14.812,39.026
42,1.785,0.257,47.505,15.572,53.385,53.358,14.335,38.859
43,1.741,0.252,47.374,15.123,53.385,53.357,13.880,38.694
44,1.700,0.246,47.243,14.686,53.385,53.357,13.444,38.531
45,1.660,0.241,47.112,14.266,53.385,53.356,13.014,38.372
46,1.621,0.237,46.982,13.859,53.385,53.355,12.596,38.215
47,1.584,0.233,46.852,13.465,53.385,53.354,12.192,38.061
48,1.549,0.228,46.723,13.080,53.385,53.354,11.805,37.909
49,1.516,0.225,46.593,12.710,53.385,53.353,11.424,37.761
50,1.482,0.221,46.465,12.353,53.385,53.352,11.059,37.614
51,1.450,0.218,46.336,12.008,53.385,53.352,10.707,37.469
52,1.418,0.215,46.208,11.674,53.384,53.351,10.370,37.326
53,1.386,0.212,46.081,11.351,53.384,53.350,10.042,37.186
54,1.355,0.209,45.953,11.039,53.384,53.349,9.724,37.047
55,1.326,0.206,45.827,10.744,53.384,53.349,9.416,36.910
56,1.298,0.204,45.700,10.460,53.384,53.348,9.111,36.774
57,1.270,0.202,45.573,10.186,53.384,53.347,8.815,36.640
58,1.244,0.199,45.447,9.923,53.384,53.346,8.535,36.508
59,1.219,0.197,45.321,9.671,53.384,53.346,8.269,36.378
60,1.195,0.195,45.196,9.427,53.384,53.345,8.011,36.249
61,1.172,0.192,45.071,9.193,53.384,53.344,7.762,36.122
62,1.150,0.190,44.947,8.968,53.384,53.343,7.526,35.996
63,1.130,0.188,44.823,8.752,53.384,53.343,7.296,35.872
64,1.110,0.186,44.700,8.544,53.384,53.342,7.073,35.749
65,1.091,0.184,44.576,8.345,53.384,53.341,6.855,35.627
66,1.073,0.183,44.454,8.151,53.383,53.340,6.641,35.506
67,1.055,0.181,44.331,7.965,53.383,53.339,6.436,35.386
68,1.039,0.179,44.209,7.785,53.383,53.339,6.238,35.267
69,1.022,0.177,44.087,7.611,53.383,53.338,6.043,35.150
70,1.005,0.176,43.966,7.444,53.383,53.337,5.857,35.034
71,0.988,0.174,43.844,7.283,53.383,53.336,5.679,34.921
72,0.972,0.173,43.723,7.129,53.383,53.336,5.510,34.806
73,0.957,0.171,43.603,6.980,53.383,53.335,5.348,34.692
74,0.942,0.170,43.482,6.837,53.383,53.334,5.190,34.580
75,0.929,0.169,43.362,6.698,53.383,53.333,5.040,34.468
76,0.915,0.168,43.242,6.564,53.383,53.333,4.894,34.357
77,0.903,0.167,43.123,6.436,53.383,53.332,4.754,34.246
78,0.890,0.165,43.003,6.311,53.383,53.331,4.619,34.134
79,0.877,0.165,42.884,6.190,53.382,53.330,4.489,34.023
80,0.865,0.163,42.766,6.075,53.382,53.330,4.361,33.914
81,0.853,0.162,42.648,5.964,53.382,53.329,4.241,33.806
82,0.841,0.161,42.530,5.857,53.382,53.328,4.123,33.698
83,0.830,0.160,42.412,5.754,53.382,53.327,4.009,33.592
84,0.819,0.160,42.295,5.654,53.382,53.327,3.900,33.487
85,0.808,0.159,42.178,5.556,53.382,53.326,3.793,33.383
86,0.797,0.158,42.062,5.460,53.382,53.325,3.688,33.280
87,0.787,0.157,41.946,5.367,53.382,53.324,3.587,33.177
88,0.777,0.156,41.830,5.276,53.382,53.323,3.491,33.075
89,0.768,0.155,41.715,5.187,53.382,53.323,3.395,32.975
90,0.759,0.154,41.600,5.101,53.382,53.322,3.303,32.875
91,0.750,0.153,41.485,5.017,53.382,53.321,3.212,32.777
92,0.741,0.152,41.371,4.936,53.381,53.320,3.119,32.679
93,0.733,0.151,41.257,4.857,53.381,53.320,3.029,32.582
94,0.724,0.150,41.143,4.780,53.381,53.319,2.941,32.486
95,0.716,0.149,41.030,4.706,53.381,53.318,2.857,32.390
96,0.709,0.148,40.917,4.633,53.381,53.317,2.774,32.296
97,0.701,0.148,40.806,4.563,53.381,53.316,2.695,32.202
98,0.694,0.147,40.695,4.494,53.381,53.316,2.621,32.109
99,0.687,0.146,40.584,4.428,53.381,53.315,2.543,32.017


==> ReluL1_d20k20.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,112.943,112.943,112.943,112.943,112.943,112.943,112.943,112.943
1,87.054,29.662,112.430,107.880,112.943,112.941,104.701,108.064
2,68.684,15.819,111.918,103.001,112.943,112.939,97.943,104.704
3,54.876,10.163,111.407,98.304,112.943,112.936,92.140,102.022
4,45.040,7.218,110.898,93.755,112.943,112.934,86.987,99.753
5,37.809,5.506,110.391,89.376,112.942,112.932,82.305,97.768
6,32.174,4.394,109.886,85.125,112.942,112.929,77.962,95.986
7,27.778,3.599,109.383,81.019,112.942,112.927,73.941,94.346
8,24.392,3.024,108.882,77.096,112.942,112.925,70.188,92.839
9,21.701,2.591,108.383,73.325,112.941,112.922,66.588,91.440
10,19.541,2.256,107.885,69.696,112.941,112.920,63.277,90.134
11,17.757,1.984,107.390,66.227,112.941,112.917,60.178,88.904
12,16.269,1.750,106.897,62.938,112.941,112.915,57.270,87.721
13,15.000,1.558,106.406,59.803,112.940,112.912,54.541,86.602
14,13.894,1.392,105.917,56.812,112.940,112.910,51.868,85.538
15,12.925,1.245,105.429,53.956,112.940,112.908,49.326,84.522
16,12.075,1.118,104.945,51.247,112.940,112.905,46.923,83.539
17,11.311,1.009,104.462,48.679,112.939,112.903,44.666,82.596
18,10.632,0.913,103.982,46.241,112.939,112.900,42.549,81.687
19,10.019,0.828,103.505,43.928,112.939,112.898,40.542,80.814
20,9.479,0.754,103.031,41.732,112.939,112.895,38.649,79.970
21,8.990,0.687,102.558,39.649,112.938,112.893,36.871,79.151
22,8.544,0.626,102.087,37.688,112.938,112.890,35.184,78.360
23,8.129,0.575,101.617,35.847,112.938,112.888,33.565,77.596
24,7.750,0.526,101.149,34.121,112.938,112.885,32.038,76.858
25,7.406,0.485,100.684,32.501,112.937,112.883,30.585,76.141
26,7.090,0.447,100.221,30.984,112.937,112.880,29.198,75.436
27,6.802,0.413,99.760,29.557,112.937,112.878,27.880,74.752
28,6.536,0.382,99.301,28.236,112.937,112.875,26.619,74.075
29,6.290,0.356,98.844,26.998,112.936,112.873,25.431,73.418
30,6.058,0.331,98.390,25.824,112.936,112.870,24.308,72.779
31,5.839,0.307,97.937,24.714,112.936,112.868,23.235,72.152
32,5.632,0.286,97.487,23.665,112.936,112.865,22.211,71.541
33,5.432,0.267,97.036,22.672,112.935,112.863,21.224,70.943
34,5.244,0.249,96.588,21.725,112.935,112.860,20.282,70.362
35,5.064,0.233,96.140,20.830,112.935,112.858,19.382,69.792
36,4.895,0.216,95.695,19.980,112.935,112.855,18.523,69.239
37,4.737,0.202,95.252,19.170,112.934,112.853,17.709,68.695
38,4.584,0.188,94.810,18.399,112.934,112.850,16.931,68.167
39,4.438,0.176,94.370,17.668,112.934,112.848,16.192,67.647
40,4.299,0.165,93.933,16.972,112.934,112.845,15.473,67.128
41,4.166,0.154,93.498,16.310,112.933,112.843,14.786,66.620
42,4.040,0.144,93.064,15.676,112.933,112.840,14.133,66.125
43,3.919,0.134,92.633,15.076,112.933,112.838,13.503,65.639
44,3.803,0.127,92.204,14.507,112.933,112.835,12.895,65.164
45,3.691,0.119,91.777,13.967,112.932,112.832,12.322,64.696
46,3.586,0.111,91.352,13.454,112.932,112.830,11.773,64.238
47,3.483,0.104,90.929,12.966,112.932,112.827,11.245,63.784
48,3.387,0.098,90.509,12.498,112.932,112.825,10.740,63.341
49,3.294,0.092,90.090,12.050,112.931,112.822,10.237,62.903
50,3.206,0.087,89.674,11.625,112.931,112.820,9.763,62.473
51,3.121,0.082,89.260,11.219,112.931,112.817,9.311,62.053
52,3.041,0.077,88.847,10.833,112.931,112.815,8.882,61.638
53,2.964,0.073,88.434,10.464,112.930,112.812,8.467,61.235
54,2.890,0.068,88.022,10.112,112.930,112.809,8.078,60.839
55,2.819,0.065,87.612,9.776,112.930,112.807,7.699,60.448
56,2.750,0.060,87.203,9.457,112.930,112.804,7.339,60.068
57,2.685,0.057,86.796,9.150,112.929,112.802,6.999,59.694
58,2.622,0.053,86.391,8.855,112.929,112.799,6.673,59.325
59,2.562,0.050,85.987,8.576,112.929,112.796,6.364,58.958
60,2.503,0.047,85.585,8.308,112.929,112.794,6.066,58.589
61,2.446,0.045,85.185,8.051,112.928,112.791,5.784,58.225
62,2.390,0.042,84.786,7.803,112.928,112.789,5.509,57.868
63,2.336,0.040,84.390,7.562,112.928,112.786,5.249,57.517
64,2.285,0.038,83.995,7.330,112.928,112.784,4.991,57.167
65,2.234,0.036,83.602,7.106,112.927,112.781,4.752,56.824
66,2.185,0.034,83.210,6.889,112.927,112.778,4.520,56.484
67,2.137,0.032,82.819,6.681,112.927,112.776,4.283,56.142
68,2.091,0.030,82.428,6.481,112.927,112.773,4.065,55.806
69,2.046,0.029,82.040,6.288,112.926,112.771,3.858,55.477
70,2.002,0.027,81.653,6.103,112.926,112.768,3.653,55.152
71,1.961,0.026,81.267,5.923,112.926,112.765,3.464,54.832
72,1.920,0.024,80.884,5.750,112.926,112.763,3.278,54.518
73,1.881,0.023,80.502,5.584,112.925,112.760,3.105,54.207
74,1.842,0.021,80.121,5.424,112.925,112.757,2.940,53.901
75,1.805,0.020,79.743,5.270,112.925,112.755,2.781,53.599
76,1.769,0.019,79.366,5.123,112.925,112.752,2.629,53.301
77,1.734,0.018,78.992,4.980,112.924,112.750,2.483,53.007
78,1.700,0.017,78.619,4.843,112.924,112.747,2.344,52.717
79,1.666,0.016,78.249,4.711,112.924,112.744,2.213,52.430
80,1.634,0.015,77.881,4.585,112.923,112.742,2.087,52.148
81,1.602,0.015,77.515,4.463,112.923,112.739,1.962,51.868
82,1.572,0.014,77.151,4.344,112.923,112.736,1.846,51.588
83,1.542,0.013,76.786,4.230,112.923,112.734,1.733,51.313
84,1.514,0.012,76.424,4.118,112.922,112.731,1.627,51.041
85,1.485,0.012,76.060,4.011,112.922,112.728,1.527,50.771
86,1.458,0.011,75.699,3.907,112.922,112.726,1.435,50.506
87,1.431,0.011,75.339,3.806,112.922,112.723,1.343,50.242
88,1.405,0.010,74.980,3.708,112.921,112.720,1.261,49.983
89,1.380,0.010,74.623,3.614,112.921,112.718,1.182,49.726
90,1.355,0.009,74.268,3.523,112.921,112.715,1.112,49.470
91,1.331,0.009,73.915,3.435,112.921,112.712,1.046,49.218
92,1.308,0.008,73.565,3.349,112.920,112.710,0.985,48.968
93,1.285,0.008,73.216,3.266,112.920,112.707,0.923,48.721
94,1.263,0.007,72.868,3.187,112.920,112.704,0.865,48.477
95,1.241,0.007,72.522,3.109,112.920,112.702,0.811,48.236
96,1.220,0.007,72.177,3.035,112.919,112.699,0.764,47.998
97,1.199,0.006,71.832,2.963,112.919,112.696,0.716,47.762
98,1.179,0.006,71.490,2.893,112.919,112.694,0.669,47.529
99,1.160,0.006,71.148,2.827,112.918,112.691,0.622,47.295


==> ReluL2_10_10_10.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,400.959,400.959,400.959,400.959,400.959,400.959,400.959,400.959
1,338.327,224.698,399.608,387.426,400.958,400.953,361.710,387.488
2,285.875,146.509,398.257,373.709,400.958,400.947,333.054,377.720
3,246.844,100.823,396.908,360.191,400.957,400.941,310.731,369.625
4,217.236,70.687,395.561,346.969,400.957,400.935,292.486,362.745
5,193.201,52.590,394.217,334.203,400.956,400.928,277.194,356.750
6,173.040,41.043,392.876,321.858,400.955,400.922,263.627,351.359
7,155.703,33.404,391.508,309.883,400.955,400.916,251.247,346.415
8,140.776,28.349,390.140,298.487,400.954,400.909,239.963,341.828
9,127.475,24.831,388.776,287.822,400.953,400.903,229.382,337.590
10,115.132,22.405,387.415,277.777,400.953,400.897,219.543,333.640
11,103.407,20.495,386.056,268.214,400.952,400.890,210.297,329.937
12,93.126,18.976,384.680,259.033,400.951,400.884,201.462,326.432
13,84.344,17.710,383.281,250.209,400.951,400.878,193.286,323.094
14,76.916,16.671,381.883,241.720,400.950,400.871,185.597,319.897
15,70.556,15.765,380.489,233.741,400.950,400.865,178.278,316.848
16,65.007,14.971,379.100,226.138,400.949,400.858,171.177,313.950
17,60.158,14.246,377.715,218.740,400.948,400.852,164.323,311.178
18,55.773,13.538,376.331,211.674,400.948,400.845,157.858,308.515
19,51.795,12.975,374.949,204.852,400.947,400.839,151.541,305.951
20,48.346,12.465,373.572,198.179,400.946,400.832,145.361,303.436
21,45.260,12.042,372.199,191.627,400.946,400.826,139.673,301.027
22,42.553,11.661,370.825,185.337,400.945,400.819,134.327,298.721
23,40.146,11.306,369.454,179.256,400.944,400.813,129.257,296.486
24,37.939,10.970,368.085,173.362,400.944,400.806,124.405,294.304
25,35.957,10.681,366.716,167.714,400.943,400.800,119.849,292.145
26,34.174,10.404,365.352,162.256,400.943,400.793,115.502,290.047
27,32.519,10.138,363.992,156.940,400.942,400.787,111.332,288.013
28,31.036,9.917,362.638,151.829,400.941,400.780,107.350,286.025
29,29.682,9.685,361.290,146.857,400.941,400.773,103.498,284.105
30,28.467,9.469,359.938,142.074,400.940,400.767,99.773,282.232
31,27.337,9.278,358.596,137.488,400.939,400.760,96.150,280.349
32,26.300,9.081,357.260,133.073,400.939,400.754,92.657,278.525
33,25.386,8.897,355.919,128.873,400.938,400.747,89.435,276.751
34,24.543,8.729,354.582,124.886,400.937,400.740,86.355,275.017
35,23.784,8.565,353.246,121.100,400.937,400.734,83.438,273.319
36,23.092,8.353,351.913,117.474,400.936,400.727,80.681,271.669
37,22.426,8.171,350.587,113.966,400.935,400.721,78.044,270.040
38,21.798,7.981,349.269,110.576,400.935,400.714,75.358,268.436
39,21.231,7.804,347.958,107.299,400.934,400.707,72.753,266.865
40,20.701,7.652,346.655,104.110,400.933,400.701,70.242,265.309
41,20.219,7.508,345.359,100.877,400.933,400.694,67.834,263.788
42,19.778,7.370,344.069,97.733,400.932,400.687,65.503,262.304
43,19.361,7.264,342.779,94.688,400.931,400.681,63.291,260.852
44,18.964,7.128,341.490,91.729,400.931,400.674,61.204,259.431
45,18.584,7.022,340.208,88.937,400.930,400.667,59.139,258.042
46,18.226,6.910,338.933,86.249,400.929,400.660,57.142,256.677
47,17.897,6.823,337.662,83.624,400.929,400.654,55.151,255.335
48,17.588,6.726,336.395,81.046,400.928,400.647,53.137,254.015
49,17.302,6.649,335.136,78.589,400.927,400.640,51.135,252.713
50,17.038,6.565,333.883,76.260,400.927,400.633,48.979,251.435
51,16.786,6.483,332.639,74.029,400.926,400.627,46.579,250.177
52,16.544,6.408,331.403,71.880,400.925,400.620,44.293,248.921
53,16.312,6.347,330.174,69.804,400.925,400.613,42.126,247.693
54,16.097,6.286,328.949,67.789,400.924,400.606,40.126,246.480
55,15.886,6.212,327.727,65.842,400.923,400.600,38.294,245.275
56,15.689,6.142,326.510,63.981,400.923,400.593,36.618,244.055
57,15.509,6.080,325.300,62.191,400.922,400.586,34.973,242.850
58,15.332,6.034,324.091,60.487,400.922,400.579,33.416,241.643
59,15.159,5.963,322.882,58.870,400.921,400.572,31.963,240.457
60,14.992,5.898,321.678,57.310,400.920,400.566,30.629,239.279
61,14.838,5.845,320.480,55.803,400.920,400.559,29.370,238.123
62,14.681,5.806,319.286,54.287,400.919,400.552,28.195,236.987
63,14.527,5.748,318.098,52.786,400.918,400.545,27.061,235.869
64,14.375,5.712,316.916,51.328,400.918,400.538,25.982,234.755
65,14.237,5.642,315.739,49.903,400.917,400.531,24.990,233.661
66,14.098,5.589,314.568,48.527,400.916,400.525,24.033,232.582
67,13.959,5.525,313.402,47.194,400.915,400.518,23.129,231.520
68,13.825,5.485,312.243,45.901,400.915,400.511,22.277,230.476
69,13.698,5.393,311.090,44.656,400.914,400.504,21.448,229.445
70,13.555,5.365,309.943,43.437,400.913,400.497,20.675,228.430
71,13.415,5.299,308.807,42.195,400.913,400.490,19.944,227.431
72,13.278,5.284,307.675,40.967,400.912,400.483,19.242,226.446
73,13.146,5.190,306.547,39.758,400.911,400.476,18.567,225.477
74,13.019,5.145,305.422,38.578,400.911,400.469,17.942,224.516
75,12.894,5.086,304.301,37.441,400.910,400.462,17.307,223.565
76,12.777,5.060,303.188,36.311,400.909,400.455,16.674,222.628
77,12.665,4.960,302.080,35.225,400.909,400.449,16.111,221.699
78,12.556,4.908,300.979,34.168,400.908,400.442,15.541,220.784
79,12.447,4.831,299.887,33.158,400.907,400.435,15.017,219.879
80,12.342,4.770,298.799,32.216,400.907,400.428,14.500,218.978
81,12.242,4.723,297.716,31.327,400.906,400.421,14.029,218.085
82,12.144,4.683,296.638,30.473,400.905,400.414,13.565,217.204
83,12.051,4.627,295.567,29.666,400.905,400.407,13.168,216.335
84,11.961,4.595,294.503,28.892,400.904,400.400,12.866,215.482
85,11.871,4.538,293.443,28.151,400.903,400.393,12.555,214.635
86,11.782,4.522,292.388,27.448,400.903,400.386,12.099,213.801
87,11.694,4.476,291.337,26.780,400.902,400.379,11.685,212.977
88,11.610,4.464,290.283,26.129,400.901,400.372,11.281,212.162
89,11.528,4.411,289.230,25.496,400.901,400.365,10.907,211.344
90,11.447,4.405,288.184,24.887,400.900,400.358,10.555,210.502
91,11.368,4.341,287.143,24.302,400.899,400.351,10.196,209.656
92,11.291,4.328,286.108,23.743,400.898,400.344,9.913,208.823
93,11.216,4.285,285.078,23.208,400.898,400.337,9.604,208.000
94,11.140,4.278,284.052,22.699,400.897,400.330,9.344,207.188
95,11.065,4.216,283.027,22.210,400.896,400.322,9.115,206.386
96,10.993,4.197,282.001,21.739,400.896,400.315,8.902,205.594
97,10.923,4.133,280.980,21.294,400.895,400.308,8.707,204.812
98,10.854,4.119,279.963,20.866,400.894,400.301,8.511,204.039
99,10.786,4.056,278.953,20.453,400.894,400.294,8.322,203.275


==> ReluL2_5_3_2.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,1.019,1.019,1.019,1.019,1.019,1.019,1.019,1.019
1,0.068,0.000,1.013,0.955,1.019,1.019,0.934,0.965
2,0.030,0.000,1.006,0.895,1.019,1.019,0.866,0.927
3,0.015,0.000,1.000,0.837,1.019,1.019,0.808,0.897
4,0.008,0.000,0.994,0.782,1.019,1.019,0.756,0.871
5,0.005,0.000,0.987,0.730,1.019,1.019,0.710,0.849
6,0.003,0.000,0.981,0.680,1.019,1.019,0.668,0.828
7,0.002,0.000,0.974,0.634,1.019,1.019,0.630,0.810
8,0.001,0.000,0.968,0.589,1.019,1.019,0.595,0.793
9,0.001,0.000,0.962,0.548,1.019,1.019,0.562,0.777
10,0.001,0.000,0.956,0.508,1.019,1.019,0.531,0.763
11,0.000,0.000,0.949,0.471,1.019,1.019,0.502,0.749
12,0.000,0.000,0.943,0.437,1.019,1.019,0.475,0.736
13,0.000,0.000,0.937,0.404,1.019,1.019,0.450,0.724
14,0.000,0.000,0.931,0.374,1.019,1.019,0.426,0.712
15,0.000,0.000,0.925,0.347,1.019,1.019,0.404,0.701
16,0.000,0.000,0.919,0.321,1.019,1.019,0.383,0.691
17,0.000,0.000,0.913,0.298,1.019,1.019,0.363,0.680
18,0.000,0.000,0.907,0.276,1.019,1.019,0.344,0.671
19,0.000,0.000,0.901,0.256,1.019,1.019,0.326,0.661
20,0.000,0.000,0.895,0.238,1.019,1.019,0.309,0.652
21,0.000,0.000,0.889,0.222,1.019,1.019,0.293,0.644
22,0.000,0.000,0.884,0.206,1.019,1.019,0.278,0.635
23,0.000,0.000,0.878,0.192,1.019,1.019,0.264,0.627
24,0.000,0.000,0.872,0.180,1.019,1.019,0.251,0.619
25,0.000,0.000,0.866,0.168,1.019,1.019,0.238,0.612
26,0.000,0.000,0.861,0.158,1.019,1.019,0.226,0.605
27,0.000,0.000,0.855,0.149,1.019,1.019,0.215,0.597
28,0.000,0.000,0.850,0.140,1.019,1.019,0.204,0.590
29,0.000,0.000,0.844,0.132,1.019,1.019,0.194,0.584
30,0.000,0.000,0.839,0.125,1.019,1.019,0.185,0.577
31,0.000,0.000,0.833,0.118,1.019,1.019,0.176,0.571
32,0.000,0.000,0.828,0.112,1.019,1.018,0.167,0.565
33,0.000,0.000,0.822,0.106,1.019,1.018,0.159,0.559
34,0.000,0.000,0.817,0.101,1.019,1.018,0.151,0.553
35,0.000,0.000,0.812,0.096,1.019,1.018,0.144,0.547
36,0.000,0.000,0.806,0.091,1.019,1.018,0.137,0.541
37,0.000,0.000,0.801,0.087,1.019,1.018,0.131,0.536
38,0.000,0.000,0.796,0.083,1.019,1.018,0.125,0.531
39,0.000,0.000,0.791,0.079,1.019,1.018,0.119,0.525
40,0.000,0.000,0.786,0.075,1.019,1.018,0.114,0.520
41,0.000,0.000,0.780,0.072,1.019,1.018,0.108,0.515
42,0.000,0.000,0.775,0.069,1.019,1.018,0.103,0.510
43,0.000,0.000,0.770,0.066,1.019,1.018,0.098,0.505
44,0.000,0.000,0.765,0.063,1.019,1.018,0.094,0.501
45,0.000,0.000,0.760,0.061,1.019,1.018,0.089,0.496
46,0.000,0.000,0.755,0.058,1.019,1.018,0.085,0.492
47,0.000,0.000,0.750,0.056,1.019,1.018,0.081,0.487
48,0.000,0.000,0.746,0.054,1.019,1.018,0.077,0.483
49,0.000,0.000,0.741,0.052,1.019,1.018,0.073,0.479
50,0.000,0.000,0.736,0.050,1.019,1.018,0.069,0.474
51,0.000,0.000,0.731,0.048,1.019,1.018,0.066,0.470
52,0.000,0.000,0.726,0.046,1.019,1.018,0.062,0.466
53,0.000,0.000,0.722,0.044,1.019,1.018,0.059,0.462
54,0.000,0.000,0.717,0.043,1.019,1.018,0.056,0.458
55,0.000,0.000,0.712,0.041,1.019,1.018,0.053,0.455
56,0.000,0.000,0.708,0.040,1.019,1.018,0.050,0.451
57,0.000,0.000,0.703,0.039,1.019,1.018,0.048,0.447
58,0.000,0.000,0.698,0.037,1.019,1.018,0.045,0.444
59,0.000,0.000,0.694,0.036,1.019,1.018,0.043,0.440
60,0.000,0.000,0.689,0.035,1.019,1.018,0.041,0.437
61,0.000,0.000,0.685,0.034,1.019,1.018,0.038,0.433
62,0.000,0.000,0.680,0.033,1.019,1.017,0.036,0.430
63,0.000,0.000,0.676,0.032,1.019,1.017,0.034,0.426
64,0.000,0.000,0.671,0.031,1.019,1.017,0.032,0.423
65,0.000,0.000,0.667,0.030,1.019,1.017,0.031,0.420
66,0.000,0.000,0.663,0.029,1.019,1.017,0.029,0.417
67,0.000,0.000,0.658,0.028,1.019,1.017,0.027,0.413
68,0.000,0.000,0.654,0.027,1.019,1.017,0.026,0.410
69,0.000,0.000,0.650,0.027,1.019,1.017,0.024,0.407
70,0.000,0.000,0.646,0.026,1.019,1.017,0.023,0.404
71,0.000,0.000,0.641,0.025,1.019,1.017,0.021,0.401
72,0.000,0.000,0.637,0.024,1.019,1.017,0.020,0.398
73,0.000,0.000,0.633,0.024,1.019,1.017,0.019,0.395
74,0.000,0.000,0.629,0.023,1.019,1.017,0.018,0.393
75,0.000,0.000,0.625,0.022,1.019,1.017,0.017,0.390
76,0.000,0.000,0.621,0.022,1.019,1.017,0.015,0.387
77,0.000,0.000,0.617,0.021,1.019,1.017,0.014,0.384
78,0.000,0.000,0.613,0.021,1.019,1.017,0.013,0.382
79,0.000,0.000,0.609,0.020,1.019,1.017,0.012,0.379
80,0.000,0.000,0.605,0.020,1.019,1.017,0.012,0.376
81,0.000,0.000,0.601,0.019,1.019,1.017,0.011,0.374
82,0.000,0.000,0.597,0.019,1.019,1.017,0.010,0.371
83,0.000,0.000,0.593,0.018,1.019,1.017,0.009,0.369
84,0.000,0.000,0.589,0.018,1.019,1.017,0.009,0.366
85,0.000,0.000,0.585,0.017,1.019,1.017,0.008,0.364
86,0.000,0.000,0.582,0.017,1.019,1.017,0.007,0.361
87,0.000,0.000,0.578,0.017,1.019,1.017,0.007,0.359
88,0.000,0.000,0.574,0.016,1.019,1.017,0.006,0.357
89,0.000,0.000,0.570,0.016,1.019,1.017,0.006,0.354
90,0.000,0.000,0.566,0.015,1.019,1.017,0.005,0.352
91,0.000,0.000,0.563,0.015,1.019,1.017,0.005,0.350
92,0.000,0.000,0.559,0.015,1.019,1.016,0.004,0.347
93,0.000,0.000,0.555,0.014,1.019,1.016,0.004,0.345
94,0.000,0.000,0.552,0.014,1.019,1.016,0.004,0.343
95,0.000,0.000,0.548,0.014,1.019,1.016,0.003,0.341
96,0.000,0.000,0.545,0.013,1.019,1.016,0.003,0.339
97,0.000,0.000,0.541,0.013,1.019,1.016,0.003,0.337
98,0.000,0.000,0.537,0.013,1.019,1.016,0.002,0.335
99,0.000,0.000,0.534,0.012,1.019,1.016,0.002,0.332


==> SigL1_d10k10.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,0.564,0.564,0.564,0.564,0.564,0.564,0.564,0.564
1,0.541,0.408,0.561,0.537,0.564,0.564,0.563,0.560
2,0.520,0.217,0.558,0.510,0.564,0.564,0.561,0.556
3,0.500,0.183,0.556,0.485,0.564,0.564,0.560,0.553
4,0.481,0.171,0.553,0.461,0.564,0.564,0.558,0.549
5,0.463,0.160,0.550,0.438,0.564,0.564,0.557,0.546
6,0.446,0.153,0.547,0.416,0.564,0.564,0.555,0.543
7,0.430,0.139,0.545,0.395,0.564,0.564,0.554,0.539
8,0.415,0.124,0.542,0.375,0.564,0.564,0.552,0.536
9,0.401,0.105,0.539,0.356,0.564,0.564,0.550,0.533
10,0.388,0.087,0.537,0.338,0.564,0.564,0.548,0.530
11,0.375,0.073,0.534,0.321,0.564,0.564,0.546,0.527
12,0.363,0.061,0.531,0.305,0.564,0.564,0.544,0.524
13,0.352,0.054,0.529,0.290,0.564,0.564,0.541,0.521
14,0.341,0.047,0.526,0.276,0.564,0.564,0.539,0.518
15,0.331,0.043,0.524,0.262,0.564,0.564,0.537,0.515
16,0.321,0.038,0.521,0.250,0.564,0.564,0.534,0.512
17,0.312,0.036,0.518,0.238,0.564,0.564,0.531,0.510
18,0.304,0.033,0.516,0.227,0.564,0.564,0.528,0.507
19,0.296,0.032,0.513,0.217,0.564,0.564,0.526,0.504
20,0.288,0.028,0.511,0.208,0.564,0.564,0.522,0.502
21,0.281,0.028,0.508,0.200,0.564,0.564,0.519,0.499
22,0.274,0.025,0.506,0.192,0.564,0.564,0.516,0.497
23,0.267,0.024,0.503,0.184,0.564,0.564,0.512,0.494
24,0.261,0.022,0.501,0.178,0.564,0.564,0.509,0.492
25,0.255,0.021,0.498,0.171,0.564,0.564,0.505,0.489
26,0.250,0.020,0.496,0.166,0.564,0.564,0.501,0.487
27,0.244,0.019,0.493,0.160,0.564,0.564,0.497,0.484
28,0.239,0.017,0.491,0.156,0.564,0.564,0.493,0.482
29,0.234,0.017,0.488,0.151,0.564,0.563,0.488,0.480
30,0.230,0.016,0.486,0.147,0.564,0.563,0.484,0.477
31,0.225,0.015,0.483,0.143,0.564,0.563,0.479,0.475
32,0.221,0.014,0.481,0.140,0.564,0.563,0.474,0.473
33,0.217,0.013,0.479,0.136,0.564,0.563,0.469,0.471
34,0.213,0.013,0.476,0.133,0.564,0.563,0.464,0.469
35,0.210,0.012,0.474,0.130,0.564,0.563,0.458,0.466
36,0.206,0.012,0.472,0.128,0.564,0.563,0.453,0.464
37,0.203,0.011,0.469,0.125,0.564,0.563,0.447,0.462
38,0.200,0.011,0.467,0.123,0.564,0.563,0.441,0.460
39,0.196,0.010,0.465,0.120,0.564,0.563,0.435,0.458
40,0.194,0.010,0.462,0.118,0.564,0.563,0.429,0.456
41,0.191,0.010,0.460,0.116,0.564,0.563,0.422,0.454
42,0.188,0.009,0.458,0.114,0.564,0.563,0.416,0.452
43,0.186,0.009,0.455,0.112,0.564,0.563,0.409,0.450
44,0.183,0.009,0.453,0.110,0.564,0.563,0.402,0.448
45,0.181,0.009,0.451,0.108,0.564,0.563,0.395,0.446
46,0.178,0.008,0.449,0.107,0.564,0.563,0.389,0.444
47,0.176,0.008,0.447,0.105,0.564,0.563,0.381,0.443
48,0.174,0.008,0.444,0.103,0.564,0.563,0.374,0.441
49,0.172,0.008,0.442,0.102,0.564,0.563,0.367,0.439
50,0.170,0.008,0.440,0.100,0.564,0.563,0.360,0.437
51,0.168,0.008,0.438,0.098,0.564,0.563,0.352,0.435
52,0.166,0.008,0.436,0.097,0.564,0.563,0.345,0.434
53,0.165,0.007,0.433,0.095,0.564,0.563,0.338,0.432
54,0.163,0.007,0.431,0.094,0.564,0.563,0.330,0.430
55,0.161,0.007,0.429,0.093,0.564,0.563,0.323,0.428
56,0.160,0.007,0.427,0.091,0.564,0.563,0.315,0.427
57,0.158,0.007,0.425,0.090,0.564,0.563,0.308,0.425
58,0.157,0.007,0.423,0.089,0.564,0.563,0.301,0.423
59,0.156,0.007,0.421,0.087,0.564,0.563,0.293,0.422
60,0.154,0.007,0.419,0.086,0.564,0.563,0.286,0.420
61,0.153,0.007,0.417,0.085,0.564,0.563,0.279,0.418
62,0.152,0.007,0.415,0.084,0.564,0.563,0.272,0.417
63,0.150,0.007,0.413,0.083,0.564,0.563,0.265,0.415
64,0.149,0.006,0.411,0.082,0.564,0.563,0.258,0.414
65,0.148,0.006,0.409,0.081,0.564,0.563,0.251,0.412
66,0.147,0.006,0.407,0.080,0.564,0.563,0.245,0.410
67,0.146,0.006,0.405,0.079,0.564,0.563,0.238,0.409
68,0.145,0.006,0.403,0.078,0.564,0.563,0.232,0.407
69,0.144,0.006,0.401,0.077,0.564,0.563,0.226,0.406
70,0.143,0.006,0.399,0.076,0.564,0.563,0.220,0.404
71,0.142,0.006,0.397,0.075,0.564,0.563,0.214,0.403
72,0.141,0.006,0.395,0.074,0.564,0.563,0.208,0.401
73,0.140,0.006,0.393,0.073,0.564,0.563,0.203,0.400
74,0.139,0.006,0.391,0.072,0.564,0.563,0.197,0.399
75,0.138,0.006,0.389,0.072,0.564,0.563,0.192,0.397
76,0.137,0.006,0.387,0.071,0.564,0.563,0.187,0.396
77,0.136,0.006,0.385,0.070,0.564,0.563,0.182,0.394
78,0.136,0.006,0.384,0.069,0.564,0.563,0.178,0.393
79,0.135,0.006,0.382,0.069,0.564,0.563,0.173,0.392
80,0.134,0.006,0.380,0.068,0.564,0.563,0.169,0.390
81,0.133,0.005,0.378,0.067,0.564,0.563,0.165,0.389
82,0.132,0.005,0.376,0.067,0.564,0.563,0.161,0.388
83,0.132,0.005,0.374,0.066,0.564,0.563,0.157,0.386
84,0.131,0.005,0.373,0.066,0.564,0.563,0.153,0.385
85,0.130,0.005,0.371,0.065,0.564,0.563,0.150,0.384
86,0.130,0.005,0.369,0.064,0.564,0.563,0.146,0.382
87,0.129,0.005,0.367,0.064,0.564,0.563,0.143,0.381
88,0.128,0.005,0.365,0.063,0.564,0.563,0.140,0.380
89,0.128,0.005,0.364,0.063,0.564,0.563,0.137,0.378
90,0.127,0.005,0.362,0.062,0.564,0.563,0.134,0.377
91,0.127,0.005,0.360,0.062,0.564,0.563,0.131,0.376
92,0.126,0.005,0.359,0.061,0.564,0.563,0.129,0.375
93,0.125,0.005,0.357,0.061,0.564,0.563,0.126,0.373
94,0.125,0.005,0.355,0.060,0.564,0.563,0.124,0.372
95,0.124,0.005,0.353,0.060,0.564,0.563,0.121,0.371
96,0.124,0.005,0.352,0.059,0.564,0.563,0.119,0.370
97,0.123,0.005,0.350,0.059,0.564,0.563,0.117,0.369
98,0.123,0.005,0.348,0.058,0.564,0.563,0.114,0.367
99,0.122,0.005,0.347,0.058,0.564,0.563,0.112,0.366


==> SigL1_d20k20.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,3.120,3.120,3.120,3.120,3.120,3.120,3.120,3.120
1,3.037,2.338,3.103,2.955,3.120,3.120,3.108,3.085
2,2.955,0.987,3.087,2.794,3.120,3.120,3.094,3.051
3,2.876,0.384,3.070,2.640,3.120,3.120,3.081,3.019
4,2.799,0.191,3.053,2.493,3.120,3.120,3.066,2.988
5,2.724,0.140,3.037,2.352,3.120,3.120,3.051,2.958
6,2.651,0.111,3.020,2.219,3.120,3.120,3.035,2.930
7,2.580,0.091,3.004,2.093,3.120,3.120,3.018,2.902
8,2.512,0.076,2.987,1.974,3.120,3.119,3.001,2.876
9,2.446,0.065,2.971,1.864,3.120,3.119,2.982,2.850
10,2.382,0.056,2.955,1.760,3.120,3.119,2.963,2.825
11,2.320,0.049,2.938,1.663,3.120,3.119,2.943,2.800
12,2.260,0.043,2.922,1.573,3.120,3.119,2.922,2.776
13,2.202,0.037,2.906,1.489,3.120,3.119,2.900,2.753
14,2.147,0.033,2.890,1.411,3.120,3.119,2.878,2.730
15,2.093,0.029,2.874,1.338,3.120,3.119,2.854,2.708
16,2.042,0.025,2.858,1.270,3.120,3.119,2.829,2.687
17,1.992,0.022,2.842,1.207,3.120,3.119,2.803,2.665
18,1.944,0.020,2.827,1.147,3.120,3.119,2.777,2.645
19,1.898,0.018,2.811,1.091,3.120,3.119,2.749,2.624
20,1.854,0.016,2.795,1.038,3.120,3.119,2.720,2.605
21,1.811,0.015,2.780,0.988,3.120,3.118,2.690,2.585
22,1.770,0.013,2.764,0.941,3.120,3.118,2.659,2.566
23,1.730,0.012,2.749,0.897,3.120,3.118,2.626,2.547
24,1.692,0.011,2.734,0.855,3.120,3.118,2.593,2.529
25,1.656,0.010,2.718,0.815,3.120,3.118,2.559,2.511
26,1.621,0.010,2.703,0.777,3.120,3.118,2.523,2.493
27,1.587,0.009,2.688,0.741,3.120,3.118,2.487,2.476
28,1.554,0.008,2.673,0.706,3.120,3.118,2.449,2.459
29,1.522,0.008,2.658,0.674,3.120,3.118,2.411,2.442
30,1.492,0.007,2.643,0.643,3.120,3.118,2.371,2.426
31,1.462,0.007,2.628,0.614,3.120,3.118,2.331,2.410
32,1.434,0.007,2.613,0.587,3.120,3.118,2.290,2.394
33,1.407,0.006,2.599,0.561,3.120,3.117,2.248,2.378
34,1.380,0.006,2.584,0.536,3.120,3.117,2.205,2.363
35,1.355,0.006,2.570,0.513,3.120,3.117,2.162,2.347
36,1.330,0.005,2.555,0.491,3.120,3.117,2.118,2.332
37,1.306,0.005,2.541,0.470,3.120,3.117,2.073,2.318
38,1.283,0.005,2.527,0.451,3.120,3.117,2.028,2.303
39,1.260,0.005,2.512,0.432,3.120,3.117,1.982,2.289
40,1.239,0.005,2.498,0.415,3.120,3.117,1.937,2.275
41,1.218,0.005,2.484,0.398,3.120,3.117,1.891,2.261
42,1.197,0.005,2.470,0.383,3.120,3.117,1.845,2.247
43,1.177,0.005,2.456,0.368,3.120,3.117,1.799,2.234
44,1.158,0.005,2.443,0.354,3.120,3.117,1.753,2.221
45,1.139,0.005,2.429,0.341,3.120,3.116,1.707,2.207
46,1.121,0.004,2.415,0.329,3.120,3.116,1.662,2.195
47,1.104,0.004,2.402,0.317,3.120,3.116,1.616,2.182
48,1.087,0.004,2.388,0.306,3.120,3.116,1.572,2.169
49,1.070,0.004,2.375,0.295,3.120,3.116,1.527,2.157
50,1.054,0.004,2.361,0.284,3.120,3.116,1.483,2.145
51,1.038,0.004,2.348,0.275,3.120,3.116,1.440,2.133
52,1.022,0.004,2.335,0.265,3.120,3.116,1.397,2.121
53,1.007,0.004,2.322,0.256,3.120,3.116,1.355,2.109
54,0.993,0.004,2.309,0.247,3.120,3.116,1.314,2.097
55,0.978,0.004,2.296,0.239,3.120,3.116,1.273,2.086
56,0.965,0.004,2.283,0.231,3.120,3.116,1.233,2.074
57,0.951,0.004,2.270,0.223,3.120,3.115,1.194,2.063
58,0.938,0.004,2.258,0.216,3.120,3.115,1.155,2.052
59,0.925,0.003,2.245,0.209,3.120,3.115,1.118,2.041
60,0.912,0.003,2.232,0.202,3.120,3.115,1.081,2.031
61,0.900,0.003,2.220,0.195,3.120,3.115,1.044,2.020
62,0.888,0.003,2.208,0.189,3.120,3.115,1.009,2.009
63,0.876,0.003,2.195,0.183,3.120,3.115,0.974,1.999
64,0.865,0.003,2.183,0.177,3.120,3.115,0.941,1.989
65,0.854,0.003,2.171,0.172,3.120,3.115,0.907,1.979
66,0.843,0.002,2.159,0.167,3.120,3.115,0.875,1.969
67,0.832,0.002,2.147,0.162,3.120,3.115,0.844,1.959
68,0.822,0.002,2.135,0.157,3.120,3.115,0.813,1.949
69,0.812,0.002,2.123,0.152,3.120,3.114,0.784,1.939
70,0.802,0.002,2.111,0.148,3.120,3.114,0.755,1.930
71,0.792,0.002,2.100,0.144,3.120,3.114,0.726,1.920
72,0.783,0.002,2.088,0.140,3.120,3.114,0.699,1.911
73,0.773,0.002,2.076,0.136,3.120,3.114,0.672,1.901
74,0.764,0.001,2.065,0.132,3.120,3.114,0.647,1.892
75,0.755,0.001,2.054,0.129,3.120,3.114,0.622,1.883
76,0.747,0.001,2.042,0.125,3.119,3.114,0.597,1.874
77,0.738,0.001,2.031,0.122,3.119,3.114,0.574,1.865
78,0.730,0.001,2.020,0.119,3.119,3.114,0.551,1.856
79,0.721,0.001,2.009,0.116,3.119,3.114,0.529,1.848
80,0.713,0.001,1.998,0.113,3.119,3.114,0.507,1.839
81,0.706,0.001,1.987,0.110,3.119,3.113,0.487,1.831
82,0.698,0.001,1.976,0.107,3.119,3.113,0.466,1.822
83,0.690,0.001,1.965,0.105,3.119,3.113,0.447,1.814
84,0.683,0.001,1.954,0.102,3.119,3.113,0.428,1.806
85,0.676,0.001,1.943,0.100,3.119,3.113,0.410,1.797
86,0.669,0.001,1.933,0.098,3.119,3.113,0.393,1.789
87,0.662,0.001,1.922,0.095,3.119,3.113,0.376,1.781
88,0.655,0.000,1.912,0.093,3.119,3.113,0.359,1.773
89,0.648,0.000,1.901,0.091,3.119,3.113,0.344,1.766
90,0.642,0.000,1.891,0.089,3.119,3.113,0.329,1.758
91,0.635,0.000,1.881,0.087,3.119,3.113,0.314,1.750
92,0.629,0.000,1.870,0.085,3.119,3.112,0.300,1.742
93,0.623,0.000,1.860,0.083,3.119,3.112,0.287,1.735
94,0.617,0.000,1.850,0.081,3.119,3.112,0.274,1.727
95,0.611,0.000,1.840,0.079,3.119,3.112,0.262,1.720
96,0.605,0.000,1.830,0.077,3.119,3.112,0.251,1.713
97,0.599,0.000,1.820,0.076,3.119,3.112,0.240,1.705
98,0.593,0.000,1.810,0.074,3.119,3.112,0.229,1.698
99,0.588,0.000,1.801,0.072,3.119,3.112,0.219,1.691


==> SigL2_10_10_10.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,0.395,0.395,0.395,0.395,0.395,0.395,0.395,0.395
1,0.394,0.236,0.390,0.351,0.395,0.395,0.393,0.388
2,0.393,0.181,0.386,0.315,0.395,0.395,0.390,0.382
3,0.393,0.152,0.381,0.285,0.395,0.395,0.388,0.376
4,0.392,0.132,0.377,0.260,0.395,0.395,0.385,0.370
5,0.391,0.116,0.372,0.241,0.395,0.395,0.383,0.365
6,0.390,0.104,0.368,0.226,0.395,0.395,0.380,0.360
7,0.390,0.095,0.364,0.215,0.395,0.395,0.377,0.355
8,0.389,0.087,0.360,0.206,0.395,0.395,0.374,0.350
9,0.388,0.080,0.356,0.198,0.395,0.395,0.371,0.346
10,0.387,0.074,0.352,0.191,0.395,0.395,0.368,0.342
11,0.387,0.068,0.348,0.184,0.395,0.395,0.365,0.338
12,0.386,0.064,0.344,0.176,0.395,0.395,0.361,0.334
13,0.385,0.060,0.340,0.169,0.395,0.395,0.358,0.330
14,0.384,0.056,0.336,0.161,0.395,0.395,0.354,0.327
15,0.384,0.053,0.333,0.152,0.395,0.395,0.351,0.323
16,0.383,0.050,0.329,0.144,0.395,0.395,0.347,0.320
17,0.382,0.047,0.326,0.136,0.395,0.395,0.343,0.317
18,0.381,0.044,0.322,0.129,0.395,0.395,0.340,0.314
19,0.381,0.042,0.319,0.122,0.395,0.395,0.336,0.311
20,0.380,0.040,0.316,0.115,0.395,0.395,0.332,0.308
21,0.379,0.038,0.312,0.109,0.395,0.394,0.328,0.305
22,0.379,0.037,0.309,0.104,0.395,0.394,0.323,0.303
23,0.378,0.035,0.306,0.100,0.395,0.394,0.319,0.300
24,0.377,0.034,0.303,0.095,0.395,0.394,0.315,0.297
25,0.376,0.033,0.300,0.092,0.395,0.394,0.311,0.295
26,0.376,0.032,0.297,0.088,0.395,0.394,0.307,0.293
27,0.375,0.030,0.294,0.084,0.395,0.394,0.302,0.291
28,0.374,0.030,0.292,0.081,0.395,0.394,0.298,0.288
29,0.374,0.029,0.289,0.077,0.395,0.394,0.294,0.286
30,0.373,0.028,0.286,0.074,0.395,0.394,0.289,0.284
31,0.372,0.027,0.284,0.070,0.395,0.394,0.285,0.282
32,0.372,0.027,0.281,0.067,0.395,0.394,0.281,0.280
33,0.371,0.026,0.279,0.063,0.395,0.394,0.276,0.278
34,0.370,0.025,0.276,0.060,0.395,0.394,0.272,0.277
35,0.370,0.025,0.274,0.057,0.395,0.394,0.268,0.275
36,0.369,0.024,0.272,0.055,0.395,0.394,0.264,0.273
37,0.368,0.024,0.269,0.052,0.395,0.394,0.260,0.271
38,0.368,0.023,0.267,0.050,0.395,0.394,0.256,0.270
39,0.367,0.023,0.265,0.048,0.395,0.394,0.252,0.268
40,0.366,0.023,0.263,0.046,0.395,0.394,0.248,0.267
41,0.366,0.022,0.261,0.044,0.395,0.394,0.244,0.265
42,0.365,0.022,0.259,0.043,0.395,0.394,0.240,0.264
43,0.364,0.022,0.257,0.041,0.395,0.394,0.236,0.262
44,0.364,0.021,0.255,0.039,0.395,0.394,0.233,0.261
45,0.363,0.021,0.253,0.038,0.395,0.394,0.229,0.260
46,0.362,0.021,0.251,0.036,0.395,0.394,0.225,0.258
47,0.362,0.020,0.249,0.035,0.395,0.394,0.222,0.257
48,0.361,0.020,0.247,0.034,0.395,0.394,0.218,0.256
49,0.361,0.020,0.245,0.033,0.395,0.394,0.215,0.254
50,0.360,0.019,0.244,0.032,0.395,0.394,0.211,0.253
51,0.359,0.019,0.242,0.031,0.395,0.394,0.208,0.252
52,0.359,0.019,0.240,0.030,0.395,0.394,0.204,0.251
53,0.358,0.019,0.238,0.029,0.395,0.394,0.201,0.250
54,0.357,0.018,0.237,0.029,0.395,0.394,0.198,0.248
55,0.357,0.018,0.235,0.028,0.395,0.394,0.194,0.247
56,0.356,0.018,0.234,0.027,0.395,0.394,0.191,0.246
57,0.356,0.018,0.232,0.027,0.395,0.394,0.187,0.245
58,0.355,0.018,0.231,0.026,0.395,0.394,0.184,0.244
59,0.354,0.017,0.229,0.026,0.395,0.394,0.180,0.243
60,0.354,0.017,0.228,0.025,0.395,0.394,0.177,0.242
61,0.353,0.017,0.226,0.025,0.395,0.394,0.174,0.241
62,0.353,0.017,0.225,0.024,0.395,0.394,0.170,0.240
63,0.352,0.017,0.223,0.024,0.395,0.394,0.167,0.239
64,0.351,0.016,0.222,0.023,0.395,0.393,0.163,0.238
65,0.351,0.016,0.220,0.023,0.395,0.393,0.160,0.237
66,0.350,0.016,0.219,0.023,0.395,0.393,0.156,0.236
67,0.350,0.016,0.218,0.022,0.395,0.393,0.153,0.236
68,0.349,0.016,0.216,0.022,0.395,0.393,0.149,0.235
69,0.349,0.016,0.215,0.021,0.395,0.393,0.146,0.234
70,0.348,0.015,0.214,0.021,0.395,0.393,0.142,0.233
71,0.347,0.015,0.213,0.021,0.395,0.393,0.139,0.232
72,0.347,0.015,0.211,0.020,0.395,0.393,0.135,0.231
73,0.346,0.015,0.210,0.020,0.395,0.393,0.132,0.230
74,0.346,0.015,0.209,0.020,0.395,0.393,0.129,0.230
75,0.345,0.015,0.208,0.019,0.395,0.393,0.125,0.229
76,0.345,0.014,0.206,0.019,0.395,0.393,0.122,0.228
77,0.344,0.014,0.205,0.019,0.395,0.393,0.119,0.227
78,0.343,0.014,0.204,0.018,0.395,0.393,0.116,0.227
79,0.343,0.014,0.203,0.018,0.395,0.393,0.112,0.226
80,0.342,0.014,0.202,0.018,0.395,0.393,0.109,0.225
81,0.342,0.014,0.201,0.017,0.395,0.393,0.106,0.224
82,0.341,0.014,0.200,0.017,0.395,0.393,0.103,0.224
83,0.341,0.014,0.198,0.017,0.395,0.393,0.100,0.223
84,0.340,0.013,0.197,0.017,0.395,0.393,0.098,0.222
85,0.340,0.013,0.196,0.016,0.395,0.393,0.095,0.222
86,0.339,0.013,0.195,0.016,0.395,0.393,0.092,0.221
87,0.339,0.013,0.194,0.016,0.395,0.393,0.089,0.220
88,0.338,0.013,0.193,0.016,0.395,0.393,0.086,0.219
89,0.338,0.013,0.192,0.015,0.395,0.393,0.084,0.219
90,0.337,0.013,0.191,0.015,0.395,0.393,0.081,0.218
91,0.337,0.013,0.190,0.015,0.395,0.393,0.079,0.218
92,0.336,0.013,0.189,0.015,0.395,0.393,0.076,0.217
93,0.336,0.012,0.188,0.015,0.395,0.393,0.074,0.216
94,0.335,0.012,0.187,0.014,0.395,0.393,0.071,0.216
95,0.335,0.012,0.186,0.014,0.395,0.393,0.069,0.215
96,0.334,0.012,0.185,0.014,0.395,0.393,0.067,0.214
97,0.333,0.012,0.184,0.014,0.395,0.393,0.064,0.214
98,0.333,0.012,0.183,0.014,0.395,0.393,0.062,0.213
99,0.332,0.012,0.182,0.014,0.395,0.393,0.060,0.213


==> SigL2_5_3_2.csv <==
x_data,y_GD,y_BinSearch,y_AdamDef,y_AdamNotDef,y_AdadeltaDef,y_AdaDeltaNotDef,y_RMSprop,y_Adagrad
0,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147
1,0.141,0.118,0.147,0.143,0.147,0.147,0.147,0.147
2,0.134,0.015,0.146,0.140,0.147,0.147,0.147,0.146
3,0.128,0.010,0.146,0.136,0.147,0.147,0.147,0.145
4,0.122,0.007,0.146,0.133,0.147,0.147,0.146,0.145
5,0.117,0.004,0.145,0.129,0.147,0.147,0.146,0.144
6,0.111,0.003,0.145,0.126,0.147,0.147,0.146,0.144
7,0.106,0.002,0.145,0.122,0.147,0.147,0.146,0.143
8,0.101,0.001,0.144,0.119,0.147,0.147,0.145,0.143
9,0.096,0.001,0.144,0.116,0.147,0.147,0.145,0.142
10,0.091,0.001,0.143,0.112,0.147,0.147,0.145,0.142
11,0.087,0.001,0.143,0.109,0.147,0.147,0.144,0.141
12,0.083,0.001,0.143,0.106,0.147,0.147,0.144,0.141
13,0.079,0.001,0.142,0.103,0.147,0.147,0.144,0.141
14,0.075,0.001,0.142,0.100,0.147,0.147,0.143,0.140
15,0.071,0.001,0.142,0.097,0.147,0.147,0.143,0.140
16,0.068,0.000,0.141,0.094,0.147,0.147,0.143,0.139
17,0.065,0.000,0.141,0.091,0.147,0.147,0.142,0.139
18,0.062,0.000,0.141,0.088,0.147,0.147,0.142,0.138
19,0.059,0.000,0.140,0.085,0.147,0.147,0.141,0.138
20,0.056,0.000,0.140,0.082,0.147,0.147,0.141,0.137
21,0.054,0.000,0.140,0.080,0.147,0.147,0.140,0.137
22,0.052,0.000,0.139,0.077,0.147,0.147,0.140,0.137
23,0.050,0.000,0.139,0.074,0.147,0.147,0.139,0.136
24,0.048,0.000,0.138,0.072,0.147,0.147,0.139,0.136
25,0.046,0.000,0.138,0.069,0.147,0.147,0.138,0.135
26,0.044,0.000,0.138,0.067,0.147,0.147,0.137,0.135
27,0.042,0.000,0.137,0.064,0.147,0.147,0.137,0.135
28,0.041,0.000,0.137,0.062,0.147,0.147,0.136,0.134
29,0.039,0.000,0.137,0.060,0.147,0.147,0.135,0.134
30,0.038,0.000,0.136,0.058,0.147,0.147,0.134,0.133
31,0.037,0.000,0.136,0.056,0.147,0.147,0.133,0.133
32,0.036,0.000,0.136,0.054,0.147,0.147,0.133,0.133
33,0.035,0.000,0.135,0.052,0.147,0.147,0.132,0.132
34,0.034,0.000,0.135,0.050,0.147,0.147,0.131,0.132
35,0.033,0.000,0.135,0.048,0.147,0.147,0.130,0.131
36,0.032,0.000,0.134,0.046,0.147,0.147,0.129,0.131
37,0.031,0.000,0.134,0.044,0.147,0.147,0.128,0.131
38,0.030,0.000,0.133,0.042,0.147,0.147,0.127,0.130
39,0.029,0.000,0.133,0.041,0.147,0.147,0.125,0.130
40,0.029,0.000,0.133,0.039,0.147,0.147,0.124,0.130
41,0.028,0.000,0.132,0.038,0.147,0.147,0.123,0.129
42,0.028,0.000,0.132,0.036,0.147,0.147,0.122,0.129
43,0.027,0.000,0.132,0.035,0.147,0.147,0.120,0.129
44,0.027,0.000,0.131,0.033,0.147,0.147,0.119,0.128
45,0.026,0.000,0.131,0.032,0.147,0.147,0.117,0.128
46,0.026,0.000,0.131,0.031,0.147,0.147,0.116,0.128
47,0.025,0.000,0.130,0.029,0.147,0.147,0.114,0.127
48,0.025,0.000,0.130,0.028,0.147,0.147,0.113,0.127
49,0.024,0.000,0.130,0.027,0.147,0.147,0.111,0.127
50,0.024,0.000,0.129,0.026,0.147,0.147,0.109,0.126
51,0.024,0.000,0.129,0.025,0.147,0.147,0.108,0.126
52,0.023,0.000,0.129,0.024,0.147,0.147,0.106,0.126
53,0.023,0.000,0.128,0.023,0.147,0.147,0.104,0.125
54,0.023,0.000,0.128,0.022,0.147,0.147,0.102,0.125
55,0.023,0.000,0.128,0.021,0.147,0.147,0.101,0.125
56,0.022,0.000,0.127,0.020,0.147,0.147,0.099,0.124
57,0.022,0.000,0.127,0.019,0.147,0.147,0.097,0.124
58,0.022,0.000,0.127,0.018,0.147,0.147,0.095,0.124
59,0.022,0.000,0.126,0.017,0.147,0.147,0.093,0.123
60,0.022,0.000,0.126,0.017,0.147,0.147,0.091,0.123
61,0.021,0.000,0.126,0.016,0.147,0.147,0.089,0.123
62,0.021,0.000,0.125,0.015,0.147,0.147,0.087,0.122
63,0.021,0.000,0.125,0.015,0.147,0.147,0.085,0.122
64,0.021,0.000,0.125,0.014,0.147,0.147,0.083,0.122
65,0.021,0.000,0.124,0.013,0.147,0.147,0.081,0.121
66,0.021,0.000,0.124,0.013,0.147,0.147,0.079,0.121
67,0.020,0.000,0.124,0.012,0.147,0.147,0.077,0.121
68,0.020,0.000,0.123,0.012,0.147,0.147,0.075,0.121
69,0.020,0.000,0.123,0.011,0.147,0.147,0.074,0.120
70,0.020,0.000,0.123,0.011,0.147,0.147,0.072,0.120
71,0.020,0.000,0.122,0.010,0.147,0.147,0.070,0.120
72,0.020,0.000,0.122,0.010,0.147,0.147,0.068,0.119
73,0.020,0.000,0.122,0.010,0.147,0.147,0.066,0.119
74,0.020,0.000,0.121,0.009,0.147,0.147,0.064,0.119
75,0.019,0.000,0.121,0.009,0.147,0.147,0.062,0.119
76,0.019,0.000,0.121,0.008,0.147,0.147,0.061,0.118
77,0.019,0.000,0.120,0.008,0.147,0.147,0.059,0.118
78,0.019,0.000,0.120,0.008,0.147,0.147,0.057,0.118
79,0.019,0.000,0.120,0.008,0.147,0.147,0.056,0.117
80,0.019,0.000,0.119,0.007,0.147,0.147,0.054,0.117
81,0.019,0.000,0.119,0.007,0.147,0.147,0.052,0.117
82,0.019,0.000,0.119,0.007,0.147,0.147,0.051,0.117
83,0.019,0.000,0.118,0.006,0.147,0.147,0.049,0.116
84,0.019,0.000,0.118,0.006,0.147,0.147,0.048,0.116
85,0.018,0.000,0.118,0.006,0.147,0.147,0.046,0.116
86,0.018,0.000,0.117,0.006,0.147,0.147,0.045,0.116
87,0.018,0.000,0.117,0.006,0.147,0.147,0.044,0.115
88,0.018,0.000,0.117,0.005,0.147,0.147,0.042,0.115
89,0.018,0.000,0.116,0.005,0.147,0.147,0.041,0.115
90,0.018,0.000,0.116,0.005,0.147,0.147,0.040,0.115
91,0.018,0.000,0.116,0.005,0.147,0.147,0.038,0.114
92,0.018,0.000,0.115,0.005,0.147,0.147,0.037,0.114
93,0.018,0.000,0.115,0.005,0.147,0.147,0.036,0.114
94,0.018,0.000,0.115,0.004,0.147,0.147,0.035,0.114
95,0.018,0.000,0.114,0.004,0.147,0.147,0.034,0.113
96,0.018,0.000,0.114,0.004,0.147,0.147,0.033,0.113
97,0.017,0.000,0.114,0.004,0.147,0.147,0.032,0.113
98,0.017,0.000,0.113,0.004,0.147,0.147,0.031,0.113
99,0.017,0.000,0.113,0.004,0.147,0.147,0.030,0.112


==> app2.csv <==
x_data,y_BinarySearch,y_HyperOpt
0,38.599,38.599
1,0.324,19.437
2,0.254,8.317
3,0.254,3.850
4,0.254,2.613
5,0.254,2.241
6,0.254,1.826
7,0.254,1.199
8,0.254,0.896
9,0.254,0.795
10,0.254,0.710
11,0.254,0.618
12,0.254,0.520
13,0.254,0.434
14,0.254,0.376
15,0.254,0.341
16,0.254,0.320
17,0.254,0.307
18,0.254,0.298
19,0.254,0.291
20,0.254,0.287
21,0.254,0.283
22,0.254,0.280
23,0.254,0.278
24,0.254,0.276
25,0.254,0.274
26,0.254,0.273
27,0.254,0.272
28,0.254,0.271
29,0.254,0.270
30,0.254,0.269
31,0.254,0.269
32,0.254,0.268
33,0.254,0.267
34,0.254,0.267
35,0.254,0.266
36,0.254,0.266
37,0.254,0.266
38,0.254,0.265
39,0.254,0.265
40,0.254,0.265
41,0.254,0.264
42,0.254,0.264
43,0.254,0.264
44,0.254,0.263
45,0.254,0.263
46,0.254,0.263
47,0.254,0.263
48,0.254,0.263
49,0.254,0.262
50,0.254,0.262
51,0.254,0.262
52,0.254,0.262
53,0.254,0.262
54,0.254,0.262
55,0.254,0.262
56,0.254,0.261
57,0.254,0.261
58,0.254,0.261
59,0.254,0.261
60,0.254,0.261
61,0.254,0.261
62,0.254,0.261
63,0.254,0.261
64,0.254,0.261
65,0.254,0.260
66,0.254,0.260
67,0.254,0.260
68,0.254,0.260
69,0.254,0.260
70,0.254,0.260
71,0.254,0.260
72,0.254,0.260
73,0.254,0.260
74,0.254,0.260
75,0.254,0.260
76,0.254,0.260
77,0.254,0.259
78,0.254,0.259
79,0.254,0.259
80,0.254,0.259
81,0.254,0.259
82,0.254,0.259
83,0.254,0.259
84,0.254,0.259
85,0.254,0.259
86,0.254,0.259
87,0.254,0.259
88,0.254,0.259
89,0.254,0.259
90,0.254,0.259
91,0.254,0.259
92,0.254,0.259
93,0.254,0.259
94,0.254,0.259
95,0.254,0.259
96,0.254,0.259
97,0.254,0.258
98,0.254,0.258
99,0.254,0.258
100,0.254,0.258
101,0.254,0.258
102,0.254,0.258
103,0.254,0.258
104,0.254,0.258
105,0.254,0.258
106,0.254,0.258
107,0.254,0.258
108,0.254,0.258
109,0.254,0.258
110,0.254,0.258
111,0.254,0.258
112,0.254,0.258
113,0.254,0.258
114,0.254,0.258
115,0.254,0.258
116,0.254,0.258
117,0.254,0.258
118,0.254,0.258
119,0.254,0.258
120,0.254,0.258
121,0.254,0.258
122,0.254,0.258
123,0.254,0.258
124,0.254,0.258
125,0.254,0.258
126,0.254,0.258
127,0.254,0.258
128,0.254,0.257
129,0.254,0.257
130,0.254,0.257
131,0.254,0.257
132,0.254,0.257
133,0.254,0.257
134,0.254,0.257
135,0.254,0.257
136,0.254,0.257
137,0.254,0.257
138,0.254,0.257
139,0.254,0.257
140,0.254,0.257
141,0.254,0.257
142,0.254,0.257
143,0.254,0.257
144,0.254,0.257
145,0.254,0.257
146,0.254,0.257
147,0.254,0.257
148,0.254,0.257
149,0.254,0.257
150,0.254,0.257
151,0.254,0.257
152,0.254,0.257
153,0.254,0.257
154,0.254,0.257
155,0.254,0.257
156,0.254,0.257
157,0.254,0.257
158,0.254,0.257
159,0.254,0.257
160,0.254,0.257
161,0.254,0.257
162,0.254,0.257
163,0.254,0.257
164,0.254,0.257
165,0.254,0.257
166,0.254,0.257
167,0.254,0.257
168,0.254,0.257
169,0.254,0.257
170,0.254,0.257
171,0.254,0.257
172,0.254,0.257
173,0.254,0.257
174,0.254,0.257
175,0.254,0.257
176,0.254,0.257
177,0.254,0.257
178,0.254,0.257
179,0.254,0.257
180,0.254,0.257
181,0.254,0.257
182,0.254,0.257
183,0.254,0.257
184,0.254,0.257
185,0.254,0.257
186,0.254,0.257
187,0.254,0.257
188,0.254,0.257
189,0.254,0.256
190,0.254,0.256
191,0.254,0.256
192,0.254,0.256
193,0.254,0.256
194,0.254,0.256
195,0.254,0.256
196,0.254,0.256
197,0.254,0.256
198,0.254,0.256
199,0.254,0.256
200,0.254,0.256
201,0.254,0.256
202,0.254,0.256
203,0.254,0.256
204,0.254,0.256
205,0.254,0.256
206,0.254,0.256
207,0.254,0.256
208,0.254,0.256
209,0.254,0.256
210,0.254,0.256
211,0.254,0.256
212,0.254,0.256
213,0.254,0.256
214,0.254,0.256
215,0.254,0.256
216,0.254,0.256
217,0.254,0.256
218,0.254,0.256
219,0.254,0.256
220,0.254,0.256
221,0.254,0.256
222,0.254,0.256
223,0.254,0.256
224,0.254,0.256
225,0.254,0.256
226,0.254,0.256
227,0.254,0.256
228,0.254,0.256
229,0.254,0.256
230,0.254,0.256
231,0.254,0.256
232,0.254,0.256
233,0.254,0.256
234,0.254,0.256
235,0.254,0.256
236,0.254,0.256
237,0.254,0.256
238,0.254,0.256
239,0.254,0.256
240,0.254,0.256
241,0.254,0.256
242,0.254,0.256
243,0.254,0.256
244,0.254,0.256
245,0.254,0.256
246,0.254,0.256
247,0.254,0.256
248,0.254,0.256
249,0.254,0.256
250,0.254,0.256
251,0.254,0.256
252,0.254,0.256
253,0.254,0.256
254,0.254,0.256
255,0.254,0.256
256,0.254,0.256
257,0.254,0.256
258,0.254,0.256
259,0.254,0.256
260,0.254,0.256
261,0.254,0.256
262,0.254,0.256
263,0.254,0.256
264,0.254,0.256
265,0.254,0.256
266,0.254,0.256
267,0.254,0.256
268,0.254,0.256
269,0.254,0.256
270,0.254,0.256
271,0.254,0.256
272,0.254,0.256
273,0.254,0.256
274,0.254,0.256
275,0.254,0.256
276,0.254,0.256
277,0.254,0.256
278,0.254,0.256
279,0.254,0.256
280,0.254,0.256
281,0.254,0.256
282,0.254,0.256
283,0.254,0.256
284,0.254,0.256
285,0.254,0.256
286,0.254,0.256
287,0.254,0.256
288,0.254,0.256
289,0.254,0.256
290,0.254,0.256
291,0.254,0.256
292,0.254,0.256
293,0.254,0.256
294,0.254,0.256
295,0.254,0.256
296,0.254,0.256
297,0.254,0.256
298,0.254,0.256
299,0.254,0.256
300,0.254,0.256
301,0.254,0.256
302,0.254,0.256
303,0.254,0.256
304,0.254,0.256
305,0.254,0.256
306,0.254,0.256
307,0.254,0.256
308,0.254,0.256
309,0.254,0.256
310,0.254,0.256
311,0.254,0.256
312,0.254,0.256
313,0.254,0.256
314,0.254,0.256
315,0.254,0.256
316,0.254,0.256
317,0.254,0.256
318,0.254,0.256
319,0.254,0.256
320,0.254,0.256
321,0.254,0.256
322,0.254,0.256
323,0.254,0.256
324,0.254,0.256
325,0.254,0.256
326,0.254,0.256
327,0.254,0.256
328,0.254,0.256
329,0.253,0.256
330,0.253,0.256
331,0.253,0.256
332,0.253,0.256
333,0.253,0.256
334,0.253,0.255
335,0.253,0.255
336,0.253,0.255
337,0.253,0.255
338,0.253,0.255
339,0.253,0.255
340,0.253,0.255
341,0.253,0.255
342,0.253,0.255
343,0.253,0.255
344,0.253,0.255
345,0.253,0.255
346,0.253,0.255
347,0.253,0.255
348,0.253,0.255
349,0.253,0.255
350,0.253,0.255
351,0.253,0.255
352,0.253,0.255
353,0.253,0.255
354,0.253,0.255
355,0.253,0.255
356,0.253,0.255
357,0.253,0.255
358,0.253,0.255
359,0.253,0.255
360,0.253,0.255
361,0.253,0.255
362,0.253,0.255
363,0.253,0.255
364,0.253,0.255
365,0.253,0.255
366,0.253,0.255
367,0.253,0.255
368,0.253,0.255
369,0.253,0.255
370,0.253,0.255
371,0.253,0.255
372,0.253,0.255
373,0.253,0.255
374,0.253,0.255
375,0.253,0.255
376,0.253,0.255
377,0.253,0.255
378,0.253,0.255
379,0.253,0.255
380,0.253,0.255
381,0.253,0.255
382,0.253,0.255
383,0.253,0.255
384,0.253,0.255
385,0.253,0.255
386,0.253,0.255
387,0.253,0.255
388,0.253,0.255
389,0.253,0.255
390,0.253,0.255
391,0.253,0.255
392,0.253,0.255
393,0.253,0.255
394,0.253,0.255
395,0.253,0.255
396,0.253,0.255
397,0.253,0.255
398,0.253,0.255
399,0.253,0.255
400,0.253,0.255
401,0.253,0.255
402,0.253,0.255
403,0.253,0.255
404,0.253,0.255
405,0.253,0.255
406,0.253,0.255
407,0.253,0.255
408,0.253,0.255
409,0.253,0.255
410,0.253,0.255
411,0.253,0.255
412,0.253,0.255
413,0.253,0.255
414,0.253,0.255
415,0.253,0.255
416,0.253,0.255
417,0.253,0.255
418,0.253,0.255
419,0.253,0.255
420,0.253,0.255
421,0.253,0.255
422,0.253,0.255
423,0.253,0.255
424,0.253,0.255
425,0.253,0.255
426,0.253,0.255
427,0.253,0.255
428,0.253,0.255
429,0.253,0.255
430,0.253,0.255
431,0.253,0.255
432,0.253,0.255
433,0.253,0.255
434,0.253,0.255
435,0.253,0.255
436,0.253,0.255
437,0.253,0.255
438,0.253,0.255
439,0.253,0.255
440,0.253,0.255
441,0.253,0.255
442,0.253,0.255
443,0.253,0.255
444,0.253,0.255
445,0.253,0.255
446,0.253,0.255
447,0.253,0.255
448,0.253,0.255
449,0.253,0.255
450,0.253,0.255
451,0.253,0.255
452,0.253,0.255
453,0.253,0.255
454,0.253,0.255
455,0.253,0.255
456,0.253,0.255
457,0.253,0.255
458,0.253,0.255
459,0.253,0.255
460,0.253,0.255
461,0.253,0.255
462,0.253,0.255
463,0.253,0.255
464,0.253,0.255
465,0.253,0.255
466,0.253,0.255
467,0.253,0.255
468,0.253,0.255
469,0.253,0.255
470,0.253,0.255
471,0.253,0.255
472,0.253,0.255
473,0.253,0.255
474,0.253,0.255
475,0.253,0.255
476,0.253,0.255
477,0.253,0.255
478,0.253,0.255
479,0.253,0.255
480,0.253,0.255
481,0.253,0.255
482,0.253,0.255
483,0.253,0.255
484,0.253,0.255
485,0.253,0.255
486,0.253,0.255
487,0.253,0.255
488,0.253,0.255
489,0.253,0.255
490,0.253,0.255
491,0.253,0.255
492,0.253,0.255
493,0.253,0.255
494,0.253,0.255
495,0.253,0.255
496,0.253,0.255
497,0.253,0.255
498,0.253,0.255
499,0.253,0.255


==> sig_L1_e10.csv <==
x_data,y_BinarySearch,y_HyperOpt
0,2.977,2.977
1,1.851,2.673
2,1.141,2.422
3,0.943,2.213
4,0.467,2.038
5,0.300,1.889
6,0.164,1.762
7,0.125,1.652
8,0.105,1.556
9,0.096,1.471
10,0.089,1.396
11,0.084,1.328
12,0.081,1.266
13,0.077,1.209
14,0.075,1.156
15,0.071,1.108
16,0.069,1.062
17,0.065,1.020
18,0.062,0.980
19,0.058,0.942
20,0.056,0.907
21,0.052,0.874
22,0.050,0.842
23,0.047,0.812
24,0.045,0.784
25,0.043,0.757
26,0.041,0.731
27,0.039,0.707
28,0.038,0.684
29,0.036,0.662
30,0.035,0.641
31,0.034,0.621
32,0.033,0.602
33,0.032,0.585
34,0.031,0.568
35,0.030,0.551
36,0.029,0.536
37,0.028,0.521
38,0.027,0.507
39,0.027,0.494
40,0.026,0.481
41,0.025,0.469
42,0.025,0.458
43,0.024,0.447
44,0.024,0.436
45,0.023,0.426
46,0.023,0.416
47,0.022,0.406
48,0.022,0.397
49,0.022,0.389
50,0.021,0.381
51,0.021,0.373
52,0.020,0.365
53,0.020,0.358
54,0.020,0.351
55,0.020,0.344
56,0.019,0.337
57,0.019,0.331
58,0.019,0.325
59,0.018,0.319
60,0.018,0.314
61,0.018,0.308
62,0.018,0.303
63,0.017,0.298
64,0.017,0.294
65,0.017,0.289
66,0.017,0.285
67,0.017,0.280
68,0.016,0.276
69,0.016,0.272
70,0.016,0.268
71,0.016,0.264
72,0.016,0.261
73,0.016,0.257
74,0.015,0.254
75,0.015,0.251
76,0.015,0.247
77,0.015,0.244
78,0.015,0.241
79,0.015,0.238
80,0.015,0.235
81,0.014,0.233
82,0.014,0.230
83,0.014,0.227
84,0.014,0.225
85,0.014,0.222
86,0.014,0.220
87,0.014,0.217
88,0.013,0.215
89,0.013,0.213
90,0.013,0.211
91,0.013,0.209
92,0.013,0.206
93,0.013,0.204
94,0.013,0.202
95,0.013,0.200
96,0.013,0.198
97,0.012,0.197
98,0.012,0.195
99,0.012,0.193

